Beyond 200 Gb/s/lane: An Analytical Approach to Optimal Detection in Shaped IM-DD Optical Links with Relative Intensity Noise

Next-generation intensity-modulation (IM) and direct-detection (DD) systems used in data centers are expected to operate at 400 Gb/s/lane and beyond. Such rates can be achieved by increasing the system bandwidth or the modulation format, which in turn requires maintaining or increasing the signal-to-noise ratio (SNR). Such SNR requirements can be achieved by increasing the transmitted optical power. This increase in optical power causes the emergence of relative intensity noise (RIN), a signal-dependent impairment inherent to the transmitter laser, which ultimately limits the performance of the system. In this paper, we develop an analytical symbol error rate (SER) expression for the optimal detector for the IM-DD optical link under study. The developed expression takes into account the signal-dependent nature of RIN and does not make any assumptions on the geometry or probability distribution of the constellation. Our expression is therefore applicable to general probabilistically and/or geometrically shaped systems. Unlike results available in the literature, our proposed expression provides a perfect match to numerical simulations of probabilistic and geometrically shaped systems.

==> FigTikz/data_txt/PAM8_PS_200G_RIN-140_2.txt <==
-15 0.754560853019667 0.744323751755145 0.711513192092069 0.674949556665368 0.659533687530033 0.56856864402749 0.670067227980349 0.338535332617885 0.370141748156329 0.451570885464503 0.51007337549152 0.557246047128569 0.708400704036884 0.430498198221234 0.533290435652822 0.545191115505176 0.578544906374752 0.610684054766299 0.629709879630406 0.708400894698834 0.430498530975756
-14.8 0.793573315619371 0.783322562543084 0.750383516257886 0.713478558842382 0.697719123991966 0.60426869488554 0.708676337780078 0.3294557431749 0.362099790826219 0.444954341696829 0.501440642526475 0.549473042457306 0.700753281307577 0.417138153478219 0.527534366111682 0.539306504877506 0.572299960269325 0.604091848593781 0.622912314906676 0.700753499397136 0.417138529437524
-14.6 0.833217622279813 0.823002613650324 0.790089413642866 0.753003720009605 0.736939773399532 0.641218218995148 0.748328373890716 0.320056018233821 0.353752922293884 0.438009005561572 0.492501656834459 0.541423304894367 0.692775032838406 0.403379744643416 0.521529376867773 0.533167407779894 0.565784915817579 0.597214494547099 0.615820721341061 0.692775282212177 0.403380168768619
-14.4 0.873419672612901 0.86329322056598 0.830566763476897 0.793466540787174 0.777138662109188 0.679374624144796 0.788967012251444 0.310357187431132 0.345120400225067 0.430697184622686 0.483265135647235 0.533104689613223 0.684454583108443 0.389233575270886 0.515266920881914 0.526765084904848 0.558990493558168 0.590042191883663 0.608424993209132 0.684454868142803 0.389234052933968
-14.2 0.914103843782355 0.904123862102322 0.871753007078114 0.834808444893932 0.81825837764713 0.718691721258461 0.830535068820243 0.300383965432512 0.336224948093857 0.42297180572097 0.473742295997919 0.524527306733566 0.67578060305893 0.374713961651652 0.508738488001186 0.52009083447777 0.551907453226192 0.58256518056752 0.600715066802886 0.67578092871441 0.374714498629066
-14 0.955190352803852 0.945422557193726 0.913587245323773 0.87697136140417 0.860241800186458 0.759120707625138 0.872975048972135 0.290164913327492 0.327092896313303 0.414832326110851 0.463947080966313 0.515661729204885 0.666741888213685 0.359839332681274 0.501935663929238 0.513136052528533 0.544526657659258 0.574773808669577 0.592680989934332 0.666742260105875 0.359839935134667
-13.8 0.996591777744504 0.987113529169605 0.956009884346166 0.919898015011007 0.903032565631758 0.800611096321024 0.916229444871631 0.279732551354014 0.317754279297134 0.406280238067505 0.45389637900197 0.506431753079607 0.657327449225183 0.344632631691789 0.494850198548343 0.505892302723772 0.536839146850074 0.566658610478922 0.584313002483828 0.657327873702452 0.344633306132512
-13.6 1.03820919498923 1.02911449785324 0.998961941894077 0.963531950252962 0.946575265762782 0.843111540066626 0.960240768672346 0.269123405742026 0.308242872615352 0.397319210484208 0.443610228335759 0.496838410193149 0.647526616144153 0.329121709609885 0.487474084564888 0.498351396753748 0.528836223202043 0.558210396442289 0.575601629144912 0.647527100372368 0.329122462843599
-13.4 1.07992859518903 1.07133409918711 1.04238419349191 1.00781734780547 0.990815426609046 0.886570511886786 1.00495130027222 0.258377970654916 0.298596152714237 0.387955291058767 0.433111997007524 0.486887025763548 0.637329157749322 0.31333969600346 0.479799647477702 0.490505486296142 0.520509549075034 0.549420356081642 0.566537785551255 0.637329709803603 0.313340535050817
-13.2 1.12161834783528 1.11367001259135 1.08621636236967 1.05269870068733 1.0356993280047 0.930936823069693 1.0503024887414 0.247540564934681 0.288855160476538 0.37819711899852 0.422428527575352 0.476585180468369 0.626725417285967 0.297325331495681 0.471819647875957 0.482347167586765 0.511851257717198 0.540280175049631 0.557112898981462 0.626726046249317 0.29732626348488
-13 1.16312843385638 1.15600833230607 1.13039652326124 1.09812039933115 1.08117372753145 0.976159977812975 1.09623388018772 0.236659062931438 0.279064249484605 0.36805614369075 0.411508504268997 0.465942940569543 0.615706465937853 0.281123241746432 0.463527397053317 0.473869599606868 0.502854078657763 0.530782167461272 0.547319044815287 0.615707182006259 0.2811242737735
-12.8 1.20429193398591 1.19822453466862 1.17486079898689 1.14402623195451 1.12718553047682 1.02219038016278 1.14268137330334 0.225784479488461 0.269270700556125 0.357546843363283 0.400236198915187 0.454973086873514 0.604264275285604 0.264784129866896 0.454916886869041 0.465066636839675 0.493511478575926 0.520919424577779 0.53714909985044 0.604265089878864 0.264785268819833
-12.6 1.24492888271556 1.24018609893633 1.21954330580426 1.19035875867453 1.17368141327298 1.06897941970764 1.18957456668212 0.214970391572685 0.259524186327766 0.346686936204316 0.388626799035385 0.443691335596248 0.592391909872185 0.248364860952134 0.445982934684887 0.455932977444868 0.483817818551399 0.51068598080364 0.526596913470693 0.592392835749321 0.248366113295834
-12.4 1.28485216564516 1.28175651025135 1.26437619390733 1.23705849083766 1.22060737802106 1.11647946682453 1.2368330071164 0.20427218351417 0.249876073758819 0.3354975747541 0.376701309922856 0.432116542705323 0.580083740787686 0.231928409676154 0.436721344047446 0.446464327537157 0.473768528430383 0.500076997777447 0.51565749746974 0.580084792165264 0.231929781196246
-12.2 1.32387477234293 1.3228001061103 1.30928958095943 1.28406282456356 1.26790820789681 1.16464380669994 1.28436131221584 0.193746109740243 0.240378558777738 0.324003512681597 0.364484412415119 0.420270881761126 0.567335680883304 0.215543639969117 0.427129081555943 0.436657582020553 0.463360298792536 0.489088967075753 0.504327235065821 0.5673368735544 0.215545135474773
-12 1.36181751861996 1.36318710106082 1.35421121643983 1.33130474617513 1.31552681682995 1.21342653582971 1.33204342561621 0.183448178552875 0.231083636168685 0.31223323140444 0.35200459645221 0.408179983758929 0.554145441809314 0.199284885152276 0.417204470041331 0.426511022108852 0.452591290664293 0.477719931690666 0.492604109272384 0.554146793260096 0.199286508140694
-11.8 1.39851636234853 1.40279816557554 1.3990658322496 1.3787114284063 1.36340353603766 1.2627824376884 1.37973661889976 0.173432873000752 0.222041919286065 0.300219012523722 0.33929423797885 0.395873026098932 0.540512812522962 0.183231298091006 0.406947397768375 0.416024529239607 0.441461362675018 0.465969725968418 0.480487950301784 0.540514342043019 0.183233050379751
-11.6 1.43382862448868 1.44152811031487 1.4437742824751 1.42620293021692 1.41147543435213 1.31266684778859 1.42726618237008 0.163751740038894 0.213301338109254 0.287996940888767 0.326389603789845 0.383382756733498 0.526439958208665 0.167465944546972 0.396359542842933 0.405199814547456 0.429972314777919 0.453840233089577 0.467980701053557 0.52644168699021 0.167467825884672
-11.4 1.46763771128449 1.47928846160737 1.4882526885197 1.47369125587184 1.45967580294143 1.36303551352317 1.47442192748232 0.154451896329312 0.204905759940623 0.275606822483623 0.313330768284894 0.370745438947952 0.511931737673852 0.152074619589425 0.385444611346674 0.394040662387844 0.418128146940828 0.441335658414287 0.455086698957997 0.511933688893834 0.152076627260399
-11.2 1.49985622541043 1.51600892938098 1.53241183715872 1.5210799954205 1.50793393008524 1.41384445116474 1.52095756332263 0.145574517074115 0.196893593660187 0.263092001475455 0.300161426263084 0.358000702344819 0.496996036211144 0.137144377230123 0.37420858691795 0.382553185580336 0.405935330338498 0.428462816092449 0.441812971493572 0.49699823508908 0.137146505674136
-11 1.53042758829444 1.55163791340786 1.57615702077794 1.56826466707098 1.55617524810479 1.46504980077334 1.56659368536679 0.137153391457674 0.189234199379035 0.250499061950238 0.286928587120205 0.345191286666333 0.48164410963758 0.122761777788896 0.362659988540884 0.370746089062057 0.393403087537161 0.415231425237544 0.428169541561401 0.481646583460667 0.122764018262963
-10.8 1.55932644159411 1.58614225219765 1.61938839511171 1.61513375129965 1.60432187028703 1.51660767894904 1.61102459456721 0.129213642299768 0.181499486426526 0.237877402354967 0.273682138391305 0.332362667357348 0.465890933728412 0.109010876006267 0.350810132191068 0.358630937502297 0.38054367694937 0.401654410678929 0.414169737576336 0.465893711834181 0.109013216320738
-10.6 1.58655814414521 1.61950640124041 1.66200181477461 1.66157029755798 1.6522934767598 1.56847402882467 1.65392858597525 0.121770715633607 0.173597608399483 0.225278674716639 0.260474270759652 0.319562555469628 0.449755551561811 0.0959709952895726 0.338673390720334 0.346222421133813 0.367372675457432 0.387748201845741 0.399830501627364 0.449758665267362 0.0959734196547079
-10.4 1.6121576320258 1.65173115382737 1.70389003667562 1.70745393472926 1.70000847542661 1.62060446588352 1.69498086095734 0.114829745205534 0.165567899925252 0.212756086500391 0.247358762616832 0.306840269807511 0.433261409402796 0.0837143588095204 0.326267444961088 0.333538612621323 0.353909251574476 0.373533021714377 0.385172687388768 0.433264891868634 0.0837168478304706
-10.2 1.63618777212325 1.68283191365127 1.74494417387884 1.75266313470916 1.74738536320551 1.67295411620323 1.73386793110014 0.10838538472751 0.157451715414741 0.200363570567905 0.234390130070023 0.294245986173201 0.416436669721583 0.0723036748220862 0.313613517524346 0.320601206245537 0.340176419867647 0.359033156006854 0.370221337665094 0.416440555737282 0.0723062056784446
-10 1.65873714195679 1.71283642996817 1.78505532654904 1.79707764445732 1.79434423422722 1.72547743863495 1.77030231678098 0.102422175385592 0.149291727618066 0.188154837988478 0.2216226578288 0.281829877080192 0.399314487830832 0.0617897991298369 0.30073657920528 0.307435729083394 0.326201265663074 0.344277191017507 0.355005929587401 0.399318813509538 0.0617923459697012
-9.8 1.67991696916507 1.74178186434837 1.8241163844009 1.84058107889126 1.84080840553422 1.77812801055579 1.8040364430351 0.0969154774976003 0.141131154609257 0.176182339081743 0.209109337292173 0.269641165033716 0.381933236536851 0.0522096187853374 0.287665516368917 0.294071712286785 0.312015127366853 0.329298206655012 0.339560573632793 0.381938038905997 0.0522121533521952
-9.6 1.69985684655611 1.76971112585184 1.86202405484699 1.88306371664159 1.88670613462241 1.83085823291657 1.83487480827023 0.0918329454197301 0.133012937608833 0.164496169378157 0.19690074971799 0.25772712282163 0.364336661265295 0.0435843141477193 0.27443324626506 0.280542809103864 0.29765372217827 0.314133909630392 0.323924150932122 0.3643419777422 0.0435868066411814
-9.4 1.71869888524549 1.79666861062321 1.89868119385571 1.92442553324108 1.93197236791124 1.88361887003329 1.8626836722336 0.0870803769226335 0.124978899387867 0.153142968188973 0.18504394357718 0.246049456737231 0.346573946514228 0.0359181571970715 0.261076766041223 0.266886845077884 0.283157199678651 0.298826690346279 0.308140371913216 0.346579814257657 0.035920577346011
-9.2 1.73659022432039 1.8226957673733 1.93399947958389 1.9645794272613 1.97655037624732 1.93635828537646 1.88739765138272 0.0823918457912394 0.11706891950827 0.142164866884745 0.173581364738854 0.234366171328605 0.328699673415507 0.0291979889634548 0.247637120437676 0.253145785054426 0.268570106919032 0.28342358612686 0.292257738383222 0.328706128548019 0.0292003072640567
-9 1.7536742594886 1.84782716220595 1.96790236305389 2.00345445121766 2.02039301303835 1.98902118284946 1.90902274301897 0.0776988830558485 0.109320167325501 0.131598550254924 0.162549904421512 0.222514833783383 0.310773647891541 0.0233934856216988 0.23415927293532 0.239365601409269 0.253941248395627 0.267976133178142 0.276329390896232 0.310780724592687 0.0233956746660962
-8.8 1.77008148493393 1.872087783803 2.00032807229364 2.04099868465216 2.06346320890059 2.04154664669182 1.92763546663318 0.0730259626412994 0.101766435423612 0.121474495840102 0.151980131220179 0.210530622789757 0.292860579643389 0.0184582709234788 0.220691865676754 0.225596028472435 0.239323424905096 0.252540090310256 0.260412823914094 0.292868309120736 0.0184603067209656
-8.6 1.78592128600647 1.89549211759063 2.03123228530735 2.07718124010826 2.10573325388511 2.09386533341719 1.94337804489696 0.0683969791309538 0.0944376139626694 0.111816451425087 0.141895768482046 0.198469515837488 0.275029594269004 0.0143318647672178 0.207286854989447 0.211890189670276 0.224773036927624 0.237175019218203 0.244569453086885 0.275038003622429 0.0143337279441086
-8.4 1.80127615225118 1.9180450641061 2.06058999190837 2.11199284006308 2.14718248014062 2.14589583465695 1.95644985115514 0.0638348236720451 0.0873593395758257 0.102641198950161 0.132313465838898 0.186391164328823 0.25735356443952 0.0109423797896645 0.193999011990093 0.198304086624023 0.210349541096135 0.221943709219954 0.228864022176521 0.25736267544419 0.0109440565502536
-8.2 1.81619941657696 1.93974426100012 2.08839609360437 2.14544449129257 2.1877931851874 2.19754049143096 1.96709569583355 0.0593610407649602 0.0805528407544965 0.0939586337418747 0.123242893634141 0.174358166591863 0.239908251458711 0.008209799073299 0.180885281688074 0.18489594348085 0.196114752635841 0.206911438963149 0.213363841899806 0.239918079303133 0.00821128181648108
-8 1.83071677541366 1.96058301673441 2.11466446082959 2.177564017266 2.22754501605436 2.24868123858319 1.97559185778423 0.0549955775907957 0.0740349856314827 0.0857721621087691 0.114682080311582 0.162435190073543 0.22277125580766 0.00604959985867556 0.168003999317645 0.171725405198152 0.18213199249099 0.192145073830035 0.198137859375017 0.22278180783465 0.0060508873737691
-7.8 1.8448308177371 1.98055301984608 2.13942543884948 2.20839054807206 2.2664084891119 2.29917629447499 1.98223102595153 0.0507566275166858 0.0678185191066881 0.0780793902346138 0.106474636094304 0.150687948534508 0.206020784411923 0.00437644247461888 0.155413969304197 0.158852595343709 0.168465085182351 0.177712005578405 0.183255564902174 0.206032058921324 0.00437753968375836
-7.6 1.85852708148817 1.99964623361069 2.16272208836421 2.23796744457109 2.30433871909953 2.34885858482278 1.98730744568558 0.0466605586981165 0.0619124566123724 0.0708730464698 0.0985648656593136 0.139182048465029 0.189734253163269 0.00310763052955651 0.143173420177179 0.146337047076755 0.155177222108626 0.16367894998848 0.168785752321245 0.18974623834471 0.00310854779714187
-7.4 1.87178009527887 2.01785577626559 2.18460567914545 2.26633448533018 2.34127062800047 2.39753664303424 1.99110352631075 0.0427219088532247 0.0563225843937242 0.0641420520744047 0.0908920534307744 0.127981728392825 0.173986755269303 0.00216607313951592 0.131338857597764 0.134236530045903 0.142329714698883 0.150110628594833 0.15479515981736 0.173999428339831 0.00216682522314976
-7.2 1.88455837179428 2.03517594737317 2.20513106760217 2.29352042221708 2.37711679205356 2.44499837809387 1.99387895629242 0.0389534200528237 0.051052004118958 0.0578726370094951 0.0834223790240408 0.117148524740708 0.158849438639218 0.00148254135952633 0.119963847020561 0.122605805513383 0.129980672034224 0.13706837141893 0.141347029212145 0.158862765262986 0.00148314612175528
-7 1.89682801725748 2.05160177770044 2.22435256835899 2.31953715751495 2.41176864667715 2.4910176323783 1.99586301859775 0.0353660843043566 0.0461016556670672 0.052049391666069 0.0762004618716179 0.106739907700788 0.144387847848718 0.000997100428149029 0.109097766728792 0.111495351446655 0.118183647586275 0.12460868822656 0.128499632718052 0.144401781912618 0.000997577455177849
-6.8 1.90855514949227 2.06712852841084 2.24232080050312 2.34437671816619 2.44510110806706 2.53536299146597 1.99725036198579 0.0319691727835916 0.0414707577067882 0.0466561549146534 0.0692678747946607 0.0968079393380411 0.130660297154027 0.000659702098033512 0.0987845802855057 0.100950107800706 0.106986308695274 0.112781865276587 0.116304825871398 0.130674780963269 0.000660071374763108
-6.6 1.9197075383712 2.08175148452622 2.25908079576729 2.36801179236507 2.47697998588895 2.57780797127521 1.99820004323712 0.0287702288342478 0.0371571211062472 0.0416766633861163 0.062662037190165 0.0873980128167015 0.117716349288476 0.000430019174167268 0.0890616839242662 0.0910082988182963 0.0964291893328968 0.101630651734311 0.104806692798758 0.117731314228985 0.000430299943916568
-6.4 1.93025585603882 2.09546623848505 2.27467144389781 2.39039984559264 2.50727106612524 2.61814155917265 1.99883729005056 0.0257750162513711 0.0331573132202909 0.0370949232306703 0.0564152108031343 0.0785477352231295 0.105595479078396 0.000276680422307368 0.0799588881051178 0.0817003929215383 0.0865445905180232 0.0911891037828387 0.0940403539646166 0.105610846768615 0.000276890319470856
-6.2 1.94017477930565 2.10826949543147 2.28912615458345 2.41148996745423 2.53584956426637 2.65617812446107 1.99925720395201 0.0229874277969024 0.029466677785387 0.0328953077543057 0.0505536502502411 0.07028601598775 0.0943260000653853 0.000176106528918711 0.0714975924747921 0.0730482607261883 0.0773556924941758 0.0814816539470082 0.0840310060309417 0.0943416839896973 0.000176261022939731
-6 1.94944403069164 2.12016028906077 2.30247445818274 2.43123099342415 2.56260877934202 2.69176588850943 1.99952955215181 0.0204091214660087 0.0260792404975939 0.0290624246431809 0.0450969558132097 0.062632417659889 0.0839243254072968 0.00011115318715248 0.0636902090517396 0.0650645871248851 0.0688759376515337 0.0725224674412641 0.0747932575992171 0.0839402329885931 0.00011126532756913
-5.8 1.95804934069288 2.13114140051692 2.31474416433639 2.44957935844175 2.58746710455569 2.72479338451861 1.99970387347507 0.018036547031521 0.0229875148731721 0.0255808273694115 0.0400576673525333 0.0555968154090176 0.0743946209066059 6.97405698739803e-05 0.0565398791694109 0.0577525838186004 0.0611087327519794 0.0643151360485076 0.0663308129696442 0.0744106559395102 6.98209843590343e-05
-5.6 1.96598328509302 2.14122074620939 2.32596366425855 2.46650552007711 2.61037292634346 2.75519358062481 1.99981430215456 0.0158677034938792 0.0201789825437394 0.0224343316848435 0.0354411256967535 0.0491793962685002 0.0657288882806456 4.36007227991442e-05 0.0500405155605567 0.0511060341440859 0.0540475033579176 0.0568527432545994 0.0586365387636617 0.0657449536130441 4.3657798644487e-05
-5.4 1.97324596839206 2.15041255898558 2.3361640211298 2.48199835744776 2.63130726572427 2.78294555337247 1.99988373581567 0.0138994904376249 0.0176422746323199 0.0196021991496309 0.0312456122061123 0.0433710095615576 0.0579074917088156 2.72195707258082e-05 0.044177182511647 0.0451096831368421 0.0476761131536042 0.0501183128807288 0.0516929261125547 0.0579234920316543 2.7259745750503e-05
-5.2 1.97984550491228 2.15873828939324 2.34538064808048 2.49606744150454 2.65028424410976 2.80807377317667 1.99992718564265 0.0121263073592056 0.0153666393517284 0.0170677113453605 0.0274627595364466 0.0381538575426245 0.0509001120389567 1.70004988376262e-05 0.0389268054370737 0.0397399637025332 0.0419696374277173 0.0440856287503585 0.0454729356363118 0.0509159566265957 1.70285966661333e-05
-5 1.98579816658005 2.16622717148512 2.35365452939714 2.50874337320551 2.66734960038016 2.83064520557243 1.99995431030791 0.0105403105990729 0.0133390099676479 0.0148141673554002 0.0240782084883504 0.0335024920031147 0.0446670833058799 1.0639624181426e-05 0.0342591782917716 0.0349660263701752 0.0368954553327436 0.0387203871191487 0.039941185807612 0.0446826885447934 1.06591854423311e-05
-4.8 1.99112804403203 2.17291629453305 2.36103292119506 2.52007652349231 2.68257757582728 2.85076455000326 1.99997123626756 0.00913174263908003 0.011544387887473 0.0128231692505296 0.0210724690166392 0.0293850607703703 0.0391610384127513 6.68138044450812e-06 0.0301382152049112 0.0307510176687371 0.0324146021002428 0.0339816192719762 0.0350554201842294 0.0391763299668856 6.69495985562719e-06
-4.6 1.99586618756898 2.17885001167503 2.36756934086372 2.53013455290152 2.6960665420198 2.86856803388999 1.99998181036978 0.00788929001961176 0.00996628706613882 0.0110750489598686 0.0184219298210803 0.0257647301244178 0.0343287681038414 4.21506508555261e-06 0.0265233740564331 0.0270535332335293 0.0284833028219734 0.0298233016058801 0.0307681682439171 0.034343682590534 4.22448038349097e-06
-4.4 2.00004934413658 2.18407871148322 2.3733227430529 2.53899909239725 2.70793378332963 2.88421624896193 1.99998843245211 0.00679970851183297 0.00858721357676533 0.00954933920235313 0.0160999520273043 0.0226011973788713 0.0301131825623202 2.67439695886415e-06 0.0233711668063828 0.0238291587173731 0.0250545961841945 0.0261960572015341 0.0270285007841963 0.0301276686513366 2.68092714475565e-06
-4.2 2.00371846871089 2.18865717221938 2.37835605728979 2.54676195319239 2.71830985952071 2.89788655099019 1.99999259426757 0.00584979219079777 0.00738909680313697 0.00822525796208779 0.0140779793807042 0.0198522038136423 0.0264552601544256 1.70844179630019e-06 0.0206366660956109 0.0210320063367493 0.0220799515539039 0.0230488482136678 0.0237837759964306 0.0264692790503716 1.71297901966921e-06
-4 2.00691717313163 2.19264275775972 2.38273441217076 2.55352120522313 2.72733295959143 2.90976553611181 1.99999522175542 0.00502648015958811 0.00635295331002445 0.0070821761719437 0.0123266004892227 0.0174749624654843 0.0232958738545891 1.09999490268202e-06 0.0182749209533364 0.0186161583991198 0.0195107869719043 0.0203305632195929 0.0209812772591306 0.023309399174166 1.10315741529012e-06
-3.8 2.00969023625718 2.19609365606675 2.38652333036452 2.55937741959919 2.73514361347326 2.92004205499209 1.9999968897019 0.00431670106112126 0.00546109396276106 0.00609937027257523 0.0108165075226345 0.0154274275106125 0.0205774021069341 7.14588687774167e-07 0.0162422062022607 0.0165369412281704 0.017299808583568 0.017991417511383 0.018569657967306 0.0205904192109501 7.16802942175059e-07
-3.6 2.01208226293115 2.19906729185638 2.38978707904505 2.56443031022443 2.74188005587472 2.92890113514988 1.99999795534834 0.00370770936657007 0.00469687951785219 0.00525732874312473 0.00951930918861123 0.0136693505259706 0.0182450552326604 4.68863247534692e-07 0.0144970489353085 0.0147519720680105 0.0154021122261182 0.015984105456495 0.0165001305249073 0.0182575601124268 4.70422520754609e-07
-3.4 2.0141365489956 2.20161899221671 2.39258728023505 2.56877593841017 2.74767444441052 2.93651906332368 1.99999864120461 0.00318735614605955 0.00404457616571321 0.00453854631061089 0.00840817194820924 0.0121630913128914 0.0162478777418859 3.11023915199091e-07 0.0130009987637466 0.013221945265113 0.0137760126077856 0.0142646696736429 0.014727363075638 0.0162598755859966 3.12129598450653e-07
-3.2 2.01589418335989 2.20380094461091 2.39498183143905 2.57250456906641 2.7526500336332 2.94305974955088 1.99999908627647 0.00274429095824976 0.00348958350451109 0.00392682532557637 0.0074582802018357 0.0108741742504597 0.0145394171921036 2.08788550025455e-07 0.0117191332473599 0.0119111490941027 0.012383591444859 0.0127930784680392 0.0132100751141561 0.0145509207701897 2.09578921926783e-07
-3 2.01739339516712 2.20566145581192 2.39702414864366 2.57569919614865 2.75691931025102 2.94867236961902 1.99999937773344 0.00236809672568497 0.00301857957621921 0.00340742362162546 0.00664712153399973 0.00977160239888852 0.0130780777530729 1.41957683447505e-07 0.0106203127560062 0.0107877277212598 0.0111909797167396 0.0115335273443852 0.0119113482932327 0.0130891057480743 1.42527798232667e-07
-2.8 2.01866913502094 2.20724449618712 2.39876271552953 2.5784346956309 2.76058301378678 2.95349017759152 1.9999995704909 0.00204936362910278 0.00261959139139457 0.00296712154995423 0.00595461541723829 0.00882795842847135 0.0118271983151508 9.78324326200297e-08 0.00967721722432448 0.00982372122028381 0.0101684080772578 0.0104544996836321 0.010798688645294 0.0118377737174811 9.8247783766951e-08
-2.6 2.01975286493627 2.20858949637769 2.40024090300776 2.58077752120111 2.76372990885514 2.95763030537497 1.99999969933175 0.00177971091163502 0.00228200265426462 0.00259422104492067 0.00536311205085012 0.00801933246434566 0.0107549089560909 6.83852712147681e-08 0.00886620908303357 0.00899492850562056 0.00929007168471112 0.00952863411891086 0.0098438892986672 0.0107650576060821 6.86911384831355e-08
-2.4 2.02067252262771 2.20973135282871 2.40149701143234 2.58278583299955 2.76643714322828 2.96119432588896 1.99999978642335 0.00155176699586629 0.00199651201849824 0.00227849153145117 0.00485729199033422 0.00732512174869789 0.00983382541935007 4.85097144651912e-08 0.0081670715495202 0.00828064300936042 0.00853386080485238 0.00873245133807795 0.00902274813450924 0.00984357475358413 4.873754063315e-08
-2.2 2.02145262175619 2.21070059429623 2.40256448319131 2.58450994201253 2.76877101855734 2.96426934846555 1.99999984599095 0.00135911861995515 0.00175505534948927 0.00201107756199838 0.00442399731812704 0.00672774626153194 0.00904063981595741 3.49345719268199e-08 0.00756267008886515 0.00766330956476689 0.00788100720715232 0.00804599171894852 0.00831469346724983 0.00905001784328686 3.51063073256046e-08
-2 2.02211445005148 2.21152366231077 2.40347223448707 2.58599295893981 2.77078801318424 2.9669294331961 1.99999988723284 0.00119623904817866 0.00155070447263844 0.00178438189744324 0.00405202220224862 0.00621231945235717 0.00835565883205716 2.55481367825657e-08 0.00703857874283498 0.00712814481530331 0.00731569018601531 0.00745240896576992 0.00770236438901956 0.00836469333992852 2.56791990241926e-08
-1.8 2.02267633068322 2.21222326319281 2.40424506032734 2.58727155200129 2.7725359221883 2.96923714612227 1.99999991614596 0.00105840411491475 0.00137755313884698 0.00159193575880473 0.00373188589930369 0.00576630569148542 0.00776233051999701 1.89757908325124e-08 0.00658270412160612 0.00666275450622661 0.00682463697445975 0.00693755575584667 0.00717118295684493 0.00777104849321287 1.9077083257774e-08
-1.6 2.02315391763854 2.21281875609049 2.40490407438569 2.58837673860045 2.77405501169775 2.97124512020381 1.99999993667477 0.000941603223896573 0.00123059881567473 0.00142826559432659 0.00345560567601501 0.00537918758064911 0.0072467894201885 1.43147180128265e-08 0.00618493007733708 0.00625677116090821 0.00639674231069185 0.00648958726383432 0.00670894492511791 0.00725521664297439 1.43940090947216e-08
-1.4 2.02356050205901 2.21332654929026 2.40546715396898 2.58933465705114 2.77537911666492 2.97299753010526 1.99999995143792 0.000842450705150368 0.00110562673025745 0.00128876327699483 0.00321648164330149 0.00504215817739931 0.00679743902179245 1.09663682076174e-08 0.00583679695949809 0.00590152643258954 0.00602272251247787 0.00609859885931315 0.00630544583782748 0.00680559982922872 1.1029237100376e-08
-1.2 2.02390731262536 2.21376048468315 2.40594936870368 2.59016728387515 2.77653663966561 2.97453142664516 1.99999996219097 0.000758101320226212 0.000999100574879489 0.00116956441885684 0.00300890072064532 0.00474784633735484 0.00640458153142029 8.52999883168218e-09 0.00553122185487549 0.00558976482739099 0.00569481159595413 0.00575630626636564 0.00595215102404937 0.00641249867645102 8.58048605204889e-09
-1 2.02420379857446 2.21413219705533 2.40636337896833 2.59089307791639 2.7775514306975 2.97587790646017 1.99999997012269 0.000686172318729689 0.000908062573232992 0.00106743760634066 0.00282816317828698 0.00449007815256001 0.00606009807777823 6.73456781188331e-09 0.00526226073813694 0.00531539992138621 0.00540650116769588 0.00545577046888495 0.00564191183778955 0.00606779268337461 6.77562509930228e-09
-0.800000000000001 2.02445788848482 2.21445144045343 2.40671979616832 2.59152754419201 2.77844354392171 2.97706311344846 1.99999997604646 0.00062467333779196 0.000830044250778261 0.000979685882877302 0.00267033249660272 0.00426367388178343 0.00575717784371792 5.39484170715759e-09 0.00502490994961395 0.00507331059831358 0.00515232199656316 0.00519116563278315 0.00536872633981976 0.00576466941475817 5.42864470759006e-09
-0.600000000000001 2.02467622148858 2.21472637815361 2.40702750157372 2.59208371826584 2.77922987743962 2.9781090817534 1.9999999805246 0.000571944604344916 0.000762988253381098 0.000904060724599084 0.0025321075273026 0.00406427760989058 0.00549009187909905 4.38288748859932e-09 0.00481494254561422 0.00485917289053744 0.00492766302867426 0.00495758600381256 0.00512754023260628 0.00549739835391172 4.41105438224304e-09
-0.4 2.02486435011505 2.21496383582516 2.40729392372042 2.59257257665322 2.77992470771915 2.97903443706411 1.99999998395007 0.000526603320183531 0.000705180874879322 0.000838688024801649 0.00241071494846139 0.0038882158095042 0.00525400606006784 3.60940302987026e-09 0.00462877439130831 0.00466932227539821 0.00472862271844199 0.00475088671085028 0.00491408279937551 0.00526114388658741 3.63314837866737e-09
-0.200000000000001 2.02502691568542 2.21516951950494 2.40752527651431 2.59300338115102 2.78054013251326 2.97985497565051 1.99999998660034 0.000487497738471509 0.000655194529018566 0.000782005157464081 0.00230381956470266 0.00373238066921226 0.00504482736363212 3.01138536788595e-09 0.00446335495621545 0.00450064133170061 0.00455188748567539 0.00456755323837348 0.00472473242978023 0.00505181158933661 3.03162911787979e-09
0 2.02516779822948 2.21534820120632 2.40772676142427 2.59338396578551 2.78108643623951 2.98058414042614 1.99999998867343 0.000453668230156888 0.00061183917315198 0.000732707960305458 0.00220944992633479 0.00359413420671651 0.00485907792845798 2.54391273978824e-09 0.0043160782767461 0.00435046814423739 0.00439463251915554 0.00440459467359595 0.00455640667065456 0.00486592229658543 2.561358003206e-09
0.199999999999999 2.0252902434505 2.21550387558851 2.40790273773831 2.59372097489545 2.78157239074189 2.9812334116902 1.99999999031212 0.000424314545470586 0.000574121604053386 0.000689706400676185 0.00212593687795998 0.00347122958245337 0.00469379197943482 2.1746181977848e-09 0.00418471022109889 0.00421652150677281 0.00425444077329166 0.00425945642129848 0.00440647235003229 0.00470050902646325 2.18980716767511e-09
0.399999999999999 2.02539696947233 2.21563989129358 2.40805686499433 2.59402006016584 2.78200550277396 2.98181262790023 1.99999999162046 0.000398768461923006 0.000541211553272596 0.000652087710904313 0.00205186289193615 0.00336174652095921 0.00454643140791425 1.87993889025371e-09 0.00406732887619527 0.004096839659318 0.00412923668120612 0.00412994874102104 0.00427267200836455 0.00455303255907816 1.89329333971223e-09
0.6 2.02549025607896 2.21575906046745 2.40819222154594 2.59428604349518 2.78239221782963 2.98233024940009 1.999999992675 0.000376471046666994 0.000512413574280112 0.000619085863394289 0.00198602032612582 0.00326403824423058 0.0044148165046703 1.64254675206982e-09 0.00396227549468182 0.00398972992078282 0.00401723174283063 0.00401418809803621 0.00415306353039838 0.00442131216553184 1.65439759314783e-09
0.799999999999999 2.02557201899468 2.2158637497287 2.40831140290704 2.59452305159883 2.78273808832062 2.98279357576143 1.99999999353264 0.000356953826083723 0.000487143809648193 0.000590056370779511 0.00192737702794098 0.00317668777679372 0.00429706897899907 1.44957204767789e-09 0.00386811396158661 0.0038937271095791 0.00391687969885538 0.0039105488837199 0.00404597045521606 0.00430346862193851 1.46018107197182e-09
1 2.02564387151351 2.21595595551471 2.40841660312235 2.59473462732042 2.78304791266227 2.98320892541708 1.99999999423608 0.000339823233806099 0.000464910835405875 0.000564455523009625 0.00187504796656139 0.00309847187691369 0.00419156494223604 1.29136367475858e-09 0.00378359716241235 0.00380755907782639 0.00382683945996396 0.00381762353694216 0.00394994093438678 0.0041978771872906 1.3009396671025e-09
1.2 2.02570717551733 2.21603736637151 2.40850968199064 2.59492382179107 2.78332585060839 2.98358178460315 1.99999999481765 0.000324747790094746 0.000445299889651381 0.000541823298840542 0.0018282718034098 0.00302833117901722 0.00409689598559095 1.16061606078649e-09 0.00370763896826172 0.00373011802910059 0.00374594433121103 0.00373418948788282 0.00386371371116247 0.0041031286754407 1.1693268341163e-09
1.4 2.0257630836488 2.21610941439482 2.40859222056016 2.59509327085579 2.78357551916737 2.98391693126568 1.99999999530209 0.000311447544325418 0.000427959896422341 0.000521769306458529 0.00178639150565165 0.002965345403692 0.00401183684918086 1.05174864106901e-09 0.00363929081454969 0.00366043655995902 0.00367317636597351 0.00365918165926741 0.00378618981762252 0.00401799711831823 1.05973009324926e-09
1.6 2.02581257414692 2.21617331769592 2.40866556694019 2.59524525857736 2.78380007260784 2.98421853848867 1.99999999570844 0.000299685384851471 0.000412592789950241 0.000503961213195547 0.00174883827049665 0.00290871271151207 0.00393531847393695 9.604608919738e-10 0.00357772205330139 0.00359766757680673 0.00360764491644112 0.00359166950994275 0.00371640894466853 0.00394141281220526 9.67823872585241e-10
1.8 2.02585647961752 2.21623011546529 2.40873087413786 2.59538177012069 2.78400226939733 2.98449026111907 1.99999999605152 0.000289259885028119 0.000398944727205364 0.000488115216133903 0.00171511816290751 0.00285773245399269 0.00386640546348689 8.83410443637407e-10 0.00352220341811165 0.00354106740516244 0.00354856863085203 0.00353083780412408 0.00365352964442967 0.00387243977426266 8.90245998641285e-10
2 2.02589551080357 2.21628069694449 2.4087891313395 2.59550453590074 2.78418452838078 2.98473530856061 1.99999999634297 0.000279999410269395 0.000386798847902114 0.000473988183960019 0.00168480097994913 0.00281179071712506 0.00380427717073844 8.17978222763763e-10 0.00347209306600004 0.00348998153861862 0.00349526029232817 0.00347597044711776 0.00359681268694225 0.00381025682408185 8.24361629137621e-10
2.2 2.02593027624014 2.2163258253914 2.40884118980836 2.59561506853356 2.78434897607469 2.98495650614574 1.99999999659194 0.000271757258913856 0.000375969301517925 0.000461371166634439 0.00165751094531114 0.00277034816699515 0.00374821177346995 7.62095654597665e-10 0.00342682475962556 0.00344383257795818 0.0034471140087918 0.00342643685354741 0.00354560702194113 0.00375414165459069 7.68089546008348e-10
2.4 2.02596129852569 2.21636615793282 2.40888778436187 2.59571469384799 2.78449748660499 2.98515634704522 1.99999999680574 0.000264407650056877 0.000366296311434037 0.000450084024619806 0.00163291891100209 0.00273292979857681 0.00369757282270271 7.1411648467042e-10 0.00338589783260294 0.00340210999318085 0.00340359435471146 0.00338168041400197 0.00349933789941636 0.00370345737609387 7.19773289627393e-10
2.6 2.02598902781229 2.21640226203936 2.40892955121855 2.59580457698662 2.78463171553721 2.98533703631385 1.99999999699027 0.000257842405205125 0.000357642088249993 0.000439970975004534 0.00161073580286649 0.00269911626245529 0.00365179784330513 6.72720941902997e-10 0.00334886864444702 0.00336436140726073 0.00336422713846096 0.00334120870600239 0.00345749678486629 0.0036576411128914 6.78084798364948e-10
2.8 2.02601385301011 2.2164346292246 2.40896704286098 2.59588574443756 2.78475312862088 2.98550052838057 1.99999999715022 0.000251968198511866 0.000349887438883974 0.000430896889304518 0.00159070709496602 0.00266853650361068 0.00361038864313435 6.36843529207964e-10 0.00331534328329665 0.00333018515380525 0.0033285915278013 0.00330458515946455 0.00341963277127801 0.00361619430876768 6.41951797866121e-10
3 2.02603611111176 2.21646368646138 2.40900074044345 2.59595910268642 2.78486302628748 2.98564855905702 1.99999999728945 0.000246704273320466 0.000342928946401538 0.000422744208335209 0.00157260813710881 0.00264086149435669 0.00357290304895904 6.05618208937223e-10 0.003284971316555 0.00329922390407197 0.00329631331342706 0.00327142193869203 0.00338534524317415 0.00357867445957658 6.10502676874349e-10
3.2 2.02605609496916 2.2164898057183 2.40903106417619 2.59602545405432 2.78496256459236 2.98578267294868 1.99999999741113 0.000241980541566531 0.000336676618651394 0.000415410364487745 0.00155624019164453 0.00261579888237226 0.00353894783748409 5.78336490961783e-10 0.00325744042386781 0.00327115919406811 0.00326705912898426 0.00324137384491726 0.00335427759121523 0.00354468804122331 5.83024334925687e-10
3.4 2.02607405979491 2.21651331194598 2.40905838203933 2.59608551018713 2.78505277317051 2.98590424699886 1.99999999751783 0.000237735997964395 0.000331051922630659 0.000408805622021036 0.00154142706148472 0.0025930884062946 0.0035081726704133 5.54415161269285e-10 0.00323247177494089 0.00324570671128581 0.00324053147727031 0.00321413307751249 0.00332611181089315 0.00351388444195775 5.58929723169355e-10
3.6 2.02609022861082 2.21653448978277 2.40908301711536 2.59613990357872 2.78513457067757 2.98601451077018 1.99999999761172 0.000233917393433856 0.00032598613682305 0.00040285126244678 0.00152801221230725 0.00257249795700095 0.00348026487552846 5.33371264851394e-10 0.00320981603776111 0.00322261222426266 0.00321646443788807 0.00318942471978174 0.00330056384740744 0.00348595074093633 5.37732679696017e-10
3.8 2.02610479682588 2.21655358920044 2.40910525377654 2.59618919744443 2.78520877810679 2.98611456396592 1.99999999769457 0.000230478122419121 0.000321418966197359 0.000397478055445186 0.00151585630899141 0.00255382018363691 0.00345494494272257 5.14802584881274e-10 0.00318924992176923 0.00320164805758507 0.00319461995256081 0.0031670028379567 0.00327737957215591 0.00346060720196936 5.19028292086123e-10
4 2.02611793609319 2.21657083027076 2.40912534292112 2.59623389420626 2.78527613030713 2.98620539160906 1.99999999776789 0.000227377287041568 0.000317297374656672 0.000392624966590457 0.00150483510025611 0.00253686956056505 0.00343196262598461 4.98372313999107e-10 0.00317057317618816 0.00318261003095402 0.00317478460150372 0.0031466471006307 0.00325633129539774 0.00343760337343137 5.02477475992275e-10
4.2 2.02612979756822 2.21658640720123 2.4091435064174 2.59627444280627 2.78533728597334 2.98628787722844 1.99999999783294 0.000224578907765535 0.000313574597932004 0.00038823806196566 0.00149483759684259 0.00252147984543705 0.0034110935604322 4.8379694364248e-10 0.00315360597665194 0.00316531479414879 0.00315676679840582 0.00312815984116161 0.00323721473536937 0.00341671470341209 4.8779479037966e-10
4.4 2.02614051466904 2.21660049176188 2.40915994088658 2.59631124502842 2.78539283633439 2.9863628143442 1.99999999789078 0.000222051255733216 0.000310209306578028 0.000384269576896364 0.00148576449788243 0.00250750187012025 0.00339213631837766 4.70836639132541e-10 0.00313818664399088 0.00314959750065327 0.0031403943432579 0.00311136349817378 0.00321984637708561 0.00339773959407603 4.74738753082673e-10
4.6 2.02615020542128 2.21661323620346 2.40917482093227 2.59634466097886 2.78544331273008 2.98643091649791 1.99999999794233 0.000219766286379075 0.000307164894146664 0.000380677121847425 0.00147752682771305 0.00249480161570469 0.00337490984069293 4.59287546476861e-10 0.00312416964791487 0.00313530977177255 0.00312551228193126 0.00309609837969733 0.00320406116475937 0.00338049683148016 4.63104099529378e-10
4.8 2.02615897445605 2.21662477574967 2.40918830190559 2.59637501384978 2.78548919323527 2.98649282603382 1.99999999798837 0.000217699157559951 0.00030440887002437 0.000377423003263173 0.0014700447516626 0.00248325853065556 0.00335925118989284 4.48975609116523e-10 0.00311142385572098 0.00312231791059574 0.00311198102943098 0.00308222070510053 0.00318971048063503 0.00336482333725422 4.52715560463253e-10
5 2.02616691471694 2.2166352307319 2.40920052227962 2.59640259407188 2.78553090846569 2.98654912180555 1.99999999802955 0.000215827818391428 0.000301912340013365 0.000374473640994198 0.00146324654447845 0.00247276405766387 0.0033450135797727 4.39751571609723e-10 0.00309983099229918 0.00311050133142643 0.00309967472041318 0.00306960088612259 0.0031766603703865 0.00335057219696622 4.4342283379485e-10
5.2 2.02617410892279 2.21664470842284 2.4092116056942 2.59642766294331 2.78556884667918 2.98660032595559 1.99999999806645 0.000214132657391676 0.000299649560671046 0.000371799067110384 0.0014570676893243 0.00246322034013033 0.00333206464342986 4.31486921444547e-10 0.00308928428283909 0.00309975117552947 0.00308847975611085 0.00305812201426461 0.00316478998135233 0.00333761092699026 4.3509650032659e-10
5.4 2.02618063082455 2.21665330461626 2.40922166272194 2.59645045580921 2.78560335826794 2.98664690989269 1.99999999809957 0.000212596200503664 0.000297597555820948 0.000369372493483591 0.00145145008878497 0.00245453908369276 0.00332028490732416 4.24070576250848e-10 0.00307968725392969 0.0030899690884129 0.00307829352145294 0.00304767852675956 0.00315399018498703 0.00332581994752064 4.27624689485237e-10
5.6 2.02618654628858 2.21666110499156 2.40923079239769 2.59647118485448 2.78563475972357 2.98668929957345 1.99999999812932 0.00021120285117881 0.000295735785613711 0.000367169937642643 0.00144634137223135 0.00244664055193824 0.00330956644389626 4.17406166307306e-10 0.00307095267233503 0.00308106613752329 0.00306902325004459 0.00303817502748944 0.00314416235917636 0.00331509123424079 4.209103440643e-10
5.8 2.02619191423259 2.21666818629602 2.40923908354676 2.59649004156243 2.78566333714425 2.9867278801789 1.99999999815611 0.000209938666026821 0.000294045860129317 0.000365169898144937 0.00144169428631728 0.00243945267855838 0.00329981167933341 4.11409794822551e-10 0.00306300160374546 0.00307296185230659 0.00306058501793557 0.0030295252426943 0.0031352173096427 0.00330532712522759 4.1486896574846e-10
6 2.02619678743686 2.21667461737177 2.40924661594158 2.59650719888435 2.78568934934311 2.98676300026343 1.99999999818023 0.000208791160622179 0.00029251129083806 0.000363353072143397 0.00143746615739573 0.00243291028081688 0.00329093233648764 4.06008183510982e-10 0.00305576257634161 0.00306558337117278 0.0030529028498453 0.00302165109423718 0.00312707431267264 0.0032964392630877 4.09426748378913e-10
6.2 2.02620121324899 2.21668046005022 2.40925346131143 2.59652281315818 2.78571303060883 2.98679497544272 1.99999999820198 0.000207749140951115 0.000291117274330513 0.000361702109011372 0.00143361841632328 0.00242695436139107 0.00328284849582358 4.01137130330999e-10 0.0030491708361484 0.00305886468208375 0.00304590792382312 0.00301448187564714 0.00311966026392994 0.00328834765519541 4.04519025379212e-10
6.4 2.02620523419793 2.21668576993316 2.40925968422634 2.59653702580865 2.78573459316159 2.98682409167767 1.99999999822162 0.000206802556719674 0.000289850503629117 0.000360201394867295 0.00143011617752988 0.00242153148749367 0.00327548775969378 3.96740221277565e-10 0.00304316768296489 0.00305274594532736 0.00303953786227499 0.00300795351823635 0.00311290892025352 0.00328097983732335 4.00088972874137e-10
6.6 2.0262088885303 2.21669059707654 2.40926534287257 2.59654996485691 2.78575422934196 2.98685060820352 1.99999999823936 0.000205942373352216 0.000288699003140733 0.000358836863652707 0.0014269278654115 0.00241659323773816 0.00326878450728589 3.92767749845577e-10 0.00303769987718892 0.00304717288860359 0.00303373609894193 0.00300200793634272 0.00310676022314801 0.00327427012800408 3.9608652182898e-10
6.8 2.02621221068 2.21669498659068 2.40927048973473 2.5965617462635 2.78577211356508 2.98687476014685 1.9999999982554 0.000205160460013704 0.00028765198392873 0.000357595831091676 0.00142402488209628 0.00241209570852737 0.00326267922931851 3.89175806974068e-10 0.00303271910915738 0.00304209626587586 0.00302845131281979 0.0029965924422373 0.00310115969420785 0.00326815896269383 3.92467441785469e-10
7 2.02621523168046 2.21669897916811 2.40927517219702 2.59657247512499 2.78578840406783 2.98689676086698 1.99999999826993 0.000204449491407434 0.000286699716497904 0.000356466848421331 0.00142138131147182 0.00240799907286164 0.0032571179330343 3.85925511523617e-10 0.00302818152373004 0.00303747137256994 0.00302363692120458 0.00299165922250046 0.00309605789401906 0.00326259229828214 3.89192566057084e-10
7.2 2.02621797952729 2.21670261154906 2.40927943307446 2.5965822467423 2.78580324447346 2.98691680405401 1.99999999828307 0.000203802861447609 0.000285833418714264 0.000355439573251981 0.00141897365506899 0.00240426718541123 0.00325205160929144 3.82982357070029e-10 0.00302404729379227 0.00303325761066846 0.00301925062506832 0.00298716486874949 0.00309140993719445 0.00325752107974368 3.86227134012323e-10
7.4 2.02622047949811 2.21670591693275 2.40928331108321 2.59659114757576 2.78581676519435 2.9869350656112 1.99999999829498 0.000203214607196051 0.000285045156839679 0.000354504655307519 0.0014167805959969 0.0024008672285068 0.00324743575462313 3.80315655351629e-10 0.00302028023715974 0.00302941809807333 0.00301525400084159 0.00298306995652029 0.00308717505714702 0.00325290076179812 3.83540230656952e-10
7.6 2.02622275443523 2.21670892534153 2.4092868412577 2.59659925610025 2.78582908469164 2.98695170534594 1.99999999830579 0.000202679341694446 0.00028432775796097 0.000353653635125658 0.00141478278763299 0.00239776939439198 0.00324322994204932 3.77898060342181e-10 0.00301684747206284 0.00302591931731674 0.0030116121334271 0.00297933866689493 0.00308331621501926 0.0032486908793584 3.81104307383584e-10
7.8 2.02622482499592 2.21671166394403 2.40929005532147 2.5966066435719 2.78584031060741 2.98696686849058 1.99999999831558 0.000202192194526209 0.000283674732344294 0.00035287885407403 0.00141296266420602 0.00239494659967375 0.00323939743520838 3.7570515983362e-10 0.00301371910698538 0.00302273079931014 0.00300829328591171 0.00297593844614367 0.00307979974788438 0.00324485466133177 3.78894770687377e-10
8 2.02622670987454 2.21671415734236 2.40929298201732 2.59661337471652 2.78585054078361 2.98698068707169 1.99999999832447 0.000201748759112135 0.000283080204456916 0.000352173374271068 0.00141130427077987 0.0023923742284142 0.00323590484105082 3.73715123755777e-10 0.00301086796114618 0.00301982483834515 0.00300526860199768 0.00297283969923274 0.00307659505193654 0.00324135868301266 3.76889628004477e-10
8.2 2.02622842599991 2.21671642782784 2.40929564740175 2.59661950834824 2.78585986417997 2.98699328114424 1.99999999833254 0.000201345045887007 0.000282538851576529 0.000351530907197344 0.00140979311046298 0.00239002990074434 0.00323272179691735 3.71908400351944e-10 0.00300826931235662 0.00301717623501372 0.00300251183765218 0.00297001551355129 0.00307367429690479 0.0032381725528871 3.75069181733496e-10
8.4 2.02622998871126 2.21671849560916 2.40929807510807 2.59662509792643 2.78586836170167 2.98700475990482 1.99999999833987 0.000200977440624967 0.00028204584905866 0.000350945749949612 0.00140841600694071 0.00238789326425754 0.00322982068832582 3.7026745286253e-10 0.00300590066937269 0.00301476206410823 0.0029999991188891 0.00296744140964663 0.00307101216837519 0.00323526863017045 3.73415764043585e-10
8.6 2.02623141191504 2.21672037901621 2.4093002865817 2.59663019205719 2.78587610694648 2.98701522269686 1.99999999834653 0.000200642667283286 0.000281596821460099 0.000350412728231139 0.00140716098066139 0.00238594580576686 0.00322717639422548 3.68776530616304e-10 0.00300374156619378 0.00301256146490228 0.00299770872295548 0.00296509511613253 0.00306858563509312 0.00323262176983494 3.71913506327887e-10
8.8 2.02623270822512 2.21672209468247 2.4093023012911 2.59663483494571 2.78588316687954 2.98702475991898 1.99999999835259 0.000200337754820512 0.00028118779882439 0.00034992714529225 0.00140601713720929 0.00238417068129301 0.00322476605685458 3.67421469446592e-10 0.00300177337605184 0.00301055545151101 0.00299562088050876 0.0029629563662637 0.00306637373865652 0.00323020909226079 3.70548138185704e-10
9 2.02623388908818 2.21672365770847 2.40930413691697 2.59663906680447 2.78588960244348 2.98703345384639 1.99999999835809 0.000200060007518246 0.000280815177527437 0.000349484736137548 0.00140497456657183 0.0023825525623958 0.00322256887366538 3.66189517183738e-10 0.00299997914308899 0.00300872674128848 0.00299371759664362 0.00296100671395492 0.00306435740330547 0.00322800977497325 3.69306811656014e-10
9.2 2.02623496489615 2.21672508180837 2.40930580952221 2.59664292422196 2.78589546911025 2.98704137937422 1.9999999983631 0.000199806978398156 0.000280475685159786 0.000349081626404062 0.00140402425216033 0.0023810774971763 0.00322056590906678 3.65069180660226e-10 0.00299834342994228 0.00300705959944553 0.00299198248886464 0.00295922936727145 0.00306251926376956 0.00322600486421401 3.68177947114568e-10
9.4 2.02623594508709 2.21672637944177 2.40930733370474 2.59664644049606 2.78590081738088 2.98704860469065 1.99999999836765 0.000199576445379081 0.00028016634898926 0.000348714295389742 0.00140315798857457 0.00237973278446387 0.00321873992398539 3.64050091229707e-10 0.0029968521796512 0.00300553969827179 0.0029904006403119 0.00295760903763692 0.00306084350936112 0.00322417710434638 3.6715109781545e-10
9.6 2.02623683823578 2.21672756193216 2.40930872273518 2.59664964593558 2.78590569323797 2.98705519188677 1.99999999837179 0.000199366389864564 0.000279884467605186 0.000348379542776358 0.00140236830721654 0.00237850685986626 0.00321707522146488 3.6312288626834e-10 0.00299549259047255 0.00300415398951851 0.00298895846672812 0.00295613180319482 0.00305931574269868 0.00322251078331258 3.66216830528095e-10
9.8 2.02623765213522 2.21672863957364 2.40930998868087 2.59665256813329 2.78591013855588 2.98706119750945 1.99999999837556 0.000199174977490224 0.000279627585394921 0.000348074458646573 0.00140164840895852 0.00237738919250481 0.00321555750671621 3.62279104514464e-10 0.00299425300233923 0.00300289058865342 0.00298764359581877 0.0029547849849285 0.00305792285161909 0.00322099159255466 3.65366620111087e-10
10 2.02623839387007 2.21672962172706 2.40931114251773 2.59665523221316 2.78591419147281 2.98706667306279 1.99999999837899 0.00019900054079391 0.000279393469546011 0.000347796396443006 0.00140099210315865 0.00237637019138295 0.00321417376020102 3.61511093425046e-10 0.00299312279383213 0.00300173866983453 0.00298644475779842 0.00295355703429297 0.0030566528929899 0.00321960649997995 3.6459275618857e-10


==> FigTikz/data_txt/SER_PAM_comparison.txt <==
-15 0.484668455619171 0.484668885167917 0.628495378550154 0.708400704036884
-14.8 0.473141211711991 0.473141699484217 0.619226807067723 0.700753281307577
-14.6 0.461207280747351 0.461207834054011 0.609576705835256 0.692775032838406
-14.4 0.448865701161785 0.448866328087867 0.599534837761733 0.684454583108443
-14.2 0.436117675483426 0.436118384933671 0.589091519731557 0.67578060305893
-14 0.422966886820702 0.422967688558031 0.578237775331778 0.666741888213685
-13.8 0.409419837523788 0.40942074219697 0.566965507200923 0.657327449225183
-13.6 0.395486207373721 0.395487226530068 0.555267690350362 0.647526616144153
-13.4 0.381179227257742 0.381180373335786 0.543138587647512 0.637329157749322
-13.2 0.366516062602248 0.366517348898511 0.530573988398676 0.626725417285967
-13 0.35151819883967 0.351519639442798 0.517571470606854 0.615706465937853
-12.8 0.33621181887917 0.33621342856389 0.504130686982882 0.604264275285604
-12.6 0.320628159950763 0.320629954023517 0.490253674131486 0.592391909872185
-12.4 0.304803834344974 0.304805828432689 0.475945183490621 0.580083740787686
-12.2 0.28878109556109 0.288783305334591 0.461213031546725 0.567335680883304
-12 0.27260802834188 0.272610469166095 0.4460684655563 0.554145441809314
-11.8 0.256338638207385 0.256341324711881 0.43052653945692 0.540512812522962
-11.6 0.240032813671093 0.240035759236944 0.414606492838467 0.526439958208665
-11.4 0.223756132671122 0.223759348833783 0.398332123772167 0.511931737673852
-11.2 0.207579484295706 0.207582980068643 0.381732143984119 0.496996036211144
-11 0.191578478111807 0.191582259242352 0.364840502361661 0.48164410963758
-10.8 0.17583261684644 0.175836685023554 0.347696660178556 0.465890933728412
-10.6 0.160424214351553 0.160428566394826 0.330345798844498 0.449755551561811
-10.4 0.145437050171462 0.145441677241305 0.312838938599739 0.433261409402796
-10.2 0.130954764942876 0.130959651822697 0.295232944615058 0.416436669721583
-10 0.117059017347383 0.117064141858466 0.27759039570433 0.399314487830832
-9.8 0.103827443076547 0.103832775693989 0.259979290646464 0.381933236536851
-9.6 0.0913314784232654 0.0913369821646961 0.242472568319454 0.364336661265295
-9.4 0.0796341342315845 0.0796397648877427 0.225147420861874 0.346573946514228
-9.2 0.0687878279151366 0.0687935346806976 0.208084384267301 0.328699673415507
-9 0.0588323993735268 0.0588381259165216 0.191366198487264 0.310773647891541
-8.8 0.0497934477413817 0.0497991337196337 0.175076439439524 0.292860579643389
-8.6 0.0416811267380887 0.0416867097321792 0.159297938258065 0.275029594269004
-8.4 0.034489524081438 0.0344949418684654 0.144111018366192 0.25735356443952
-8.2 0.0281967231356414 0.0282019161810465 0.12959159784241 0.239908251458711
-8 0.022765602518625 0.0227705165209385 0.115809222021523 0.22277125580766
-7.8 0.0181453738919826 0.0181499621849137 0.102825107867223 0.206020784411923
-7.6 0.0142737942680963 0.0142780198732049 0.0906902955498456 0.189734253163269
-7.4 0.0110799239943303 0.0110837611312407 0.0794440118163873 0.173986755269303
-7.2 0.00848724392932507 0.00849067883133782 0.0691123520794988 0.158849438639218
-7 0.00641690442170884 0.00641993537039269 0.0597073818714405 0.144387847848718
-6.8 0.00479086237537788 0.00479349895072033 0.0512267422068088 0.130660297154027
-6.6 0.00353467552935909 0.0035369371602806 0.0436538172324128 0.117716349288476
-6.4 0.0025797649420889 0.00258167892104544 0.0369584873326691 0.105595479078396
-6.2 0.00186502204763921 0.00186662122869498 0.0310984490526452 0.0943260000653853
-6 0.00133771533918311 0.00133903576131425 0.0260210386341875 0.0839243254072968
-5.8 0.000953730757944702 0.000954809421071027 0.0216654535434348 0.0743946209066059
-5.6 0.000677246314120791 0.000678119288819606 0.0179652314857488 0.0657288882806456
-5.4 0.000479985468822212 0.000480686452901479 0.0148508240838109 0.0579074917088156
-5.2 0.000340210741868959 0.000340770102718198 0.0122520963658066 0.0509001120389567
-5 0.000241610244483228 0.000242054519865885 0.0101005950536831 0.0446670833058799
-4.8 0.000172201763522341 0.000172553545801945 0.00833145724891971 0.0391610384127513
-4.6 0.000123340809017991 0.000123618913279323 0.00688487265478463 0.0343287681038414
-4.4 8.88798912075851e-05 8.90997048431988e-05 0.00570706095660849 0.0301131825623202
-4.2 6.44932300557031e-05 6.46671543379325e-05 0.00475077433827494 0.0264552601544256
-4 4.7157801351824e-05 4.72957168235578e-05 0.00397537658931607 0.0232958738545891
-3.8 3.47685395861967e-05 3.48782500303435e-05 0.00334657974596774 0.0205774021069341
-3.6 2.58608449992107e-05 2.59484747064409e-05 0.00283593417824794 0.0182450552326604
-3.4 1.94144953031682e-05 1.94848292443215e-05 0.00242016879346736 0.0162478777418859
-3.2 1.47169384175685e-05 1.47737045857326e-05 0.00208046729709971 0.0145394171921036
-3 1.12687187991095e-05 1.13148173625706e-05 0.00180174841722099 0.0130780777530729
-2.8 8.71826925055644e-06 8.75595554056387e-06 0.00157199715291246 0.0118271983151508
-2.6 6.81696417450916e-06 6.84799308359546e-06 0.00138167425930451 0.0107549089560909
-2.4 5.38809142750474e-06 5.41383036714758e-06 0.00122321485596383 0.00983382541935007
-2.2 4.30537827707229e-06 4.32689497994671e-06 0.00109061534554981 0.00904063981595741
-2 3.47808369522728e-06 3.49621415591161e-06 0.000979100683754644 0.00835565883205716
-1.8 2.84061348182082e-06 2.8560143695582e-06 0.000884860637489765 0.00776233051999701
-1.6 2.34525889580209e-06 2.3584479159431e-06 0.000804842902683238 0.0072467894201885
-1.4 1.95709870596238e-06 1.96848565796081e-06 0.000736591767951239 0.00679743902179245
-1.2 1.65040447074329e-06 1.66031515046015e-06 0.000678122576270731 0.00640458153142029
-1 1.4060939881004e-06 1.41478859920238e-06 0.000627824001831541 0.00606009807777823
-0.800000000000001 1.20991841789934e-06 1.21760577498045e-06 0.000584381814764225 0.00575717784371792
-0.600000000000001 1.05116507335806e-06 1.05801358080221e-06 0.000546719217818581 0.00549009187909905
-0.4 9.21724258910721e-07 9.278704183291e-07 0.000513949976924467 0.00525400606006784
-0.200000000000001 8.15414310242861e-07 8.20969331524387e-07 0.000485341455148482 0.00504482736363212
0 7.27490654050363e-07 7.32545608961016e-07 0.000460285339455604 0.00485907792845798
0.199999999999999 6.54286675409805e-07 6.58916528814079e-07 0.000438274366155323 0.00469379197943482
0.399999999999999 5.92949481067345e-07 5.97216255737218e-07 0.000418883742398604 0.00454643140791425
0.6 5.41244343584091e-07 5.45199614367332e-07 0.000401756258271395 0.0044148165046703
0.799999999999999 4.97409119822105e-07 5.01095987151099e-07 0.000386590310355206 0.00429706897899907
1 4.60045230253023e-07 4.63499888128346e-07 0.000373130230670756 0.00419156494223604
1.2 4.2803553310435e-07 4.31288520145223e-07 0.000361158447768039 0.00409689598559095
1.4 4.00482092624988e-07 4.03559294535239e-07 0.000350489109115185 0.00401183684918086
1.6 3.76658745050045e-07 3.79582201382382e-07 0.000340962873148278 0.00393531847393695
1.8 3.55974732854263e-07 3.5876328911562e-07 0.000332442640841527 0.00386640546348689
2 3.37946663907685e-07 3.40616500963119e-07 0.000324810044567265 0.00380427717073844
2.2 3.22176766833649e-07 3.24741832576646e-07 0.000317962549465704 0.00374821177346995
2.4 3.08335934441781e-07 3.10808297306524e-07 0.000311811051915255 0.00369757282270271
2.6 2.96150428178938e-07 2.98540567897571e-07 0.000306277882803843 0.00365179784330513
2.8 2.85391396890435e-07 2.87708444659672e-07 0.000301295141543219 0.00361038864313435
3 2.75866570471282e-07 2.78118508170574e-07 0.00029680330121341 0.00357290304895904
3.2 2.674136430241e-07 2.69607469156963e-07 0.000292750036699255 0.00353894783748409
3.4 2.59894975180998e-07 2.62036843666058e-07 0.000289089236824782 0.0035081726704133
3.6 2.53193331592385e-07 2.55288668315187e-07 0.000285780168800076 0.00348026487552846
3.8 2.47208434715296e-07 2.49262035792182e-07 0.000282786769155154 0.00345494494272257
4 2.4185416540139e-07 2.43870280346456e-07 0.000280077040047765 0.00343196262598461
4.2 2.37056278386737e-07 2.39038680768272e-07 0.000277622533632782 0.0034110935604322
4.4 2.32750529562711e-07 2.34702577253196e-07 0.000275397910255362 0.00339213631837766
4.6 2.28881134034926e-07 2.30805820772427e-07 0.000273380558724105 0.00337490984069293
4.8 2.25399491070146e-07 2.27299490738639e-07 0.000271550268949586 0.00335925118989284
5 2.22263125295381e-07 2.24140830081354e-07 0.000269888948888828 0.0033450135797727
5.2 2.19434803852036e-07 2.21292357232342e-07 0.000268380379090484 0.00333206464342986
5.4 2.16881797301604e-07 2.18721122653267e-07 0.000267009999246145 0.00332028490732416
5.6 2.1457525844244e-07 2.16398083931333e-07 0.00026576472206675 0.00330956644389626
5.8 2.12489698220321e-07 2.14297578516352e-07 0.000264632770556359 0.00329981167933341
6 2.10602541897177e-07 2.12396877174031e-07 0.000263603535378392 0.00329093233648764
6.2 2.0889375181083e-07 2.10675804414639e-07 0.000262667449525718 0.00328284849582358
6.4 2.07345505589636e-07 2.09116414700216e-07 0.000261815877935005 0.00327548775969378
6.6 2.05941920715458e-07 2.07702715273446e-07 0.000261041020043289 0.00326878450728589
6.8 2.04668817961595e-07 2.06420428093114e-07 0.000260335823583276 0.00326267922931851
7 2.0351351755132e-07 2.05256784687058e-07 0.000259693908164009 0.0032571179330343
7.2 2.0246466295163e-07 2.04200348808212e-07 0.000259109497393455 0.00325205160929144
7.4 2.01512068086003e-07 2.03240862653243e-07 0.000258577358476311 0.00324743575462313
7.6 2.00646584459057e-07 2.02369113116274e-07 0.000258092748369436 0.00324322994204932
7.8 1.99859985266417e-07 2.01576815133798e-07 0.000257651365703473 0.00323939743520838
8 1.99144864039529e-07 2.00856509656027e-07 0.000257249307786244 0.00323590484105082
8.2 1.98494545767677e-07 2.0020147417457e-07 0.00025688303209448 0.00323272179691735
8.4 1.97903008763551e-07 1.99605644062382e-07 0.000256549321738008 0.00322982068832582
8.6 1.97364815807363e-07 1.99063543252029e-07 0.000256245254446843 0.00322717639422548
8.8 1.96875053327651e-07 1.9857022300279e-07 0.000255968174688412 0.00322476605685458
9 1.96429277562933e-07 1.98121207694263e-07 0.000255715668570974 0.00322256887366538
9.2 1.96023466803849e-07 1.97712446740429e-07 0.00025548554123132 0.00322056590906678
9.4 1.95653978945686e-07 1.973402718493e-07 0.000255275796441133 0.00321873992398539
9.6 1.95317513690727e-07 1.97001358963363e-07 0.000255084618197837 0.00321707522146488
9.8 1.95011078832197e-07 1.96692694308988e-07 0.00025491035409299 0.00321555750671621
10 1.94731960129582e-07 1.96411544061415e-07 0.000254751500275046 0.00321417376020102


==> FigTikz/data_txt/SER_PAM_comparison_GS.txt <==
-15 0.628495378550154 0.628497383563037
-14.8 0.619226807067723 0.619229091897478
-14.6 0.609576705835256 0.609579307126649
-14.4 0.599534837761733 0.599537796223548
-14.2 0.589091519731557 0.589094880346397
-14 0.578237775331778 0.578241587483704
-13.8 0.566965507200923 0.566969824676471
-13.6 0.555267690350362 0.555272571153012
-13.4 0.543138587647512 0.543144093545794
-13.2 0.530573988398676 0.530580184102637
-13 0.517571470606854 0.517578422435308
-12.8 0.504130686982882 0.504138460843402
-12.6 0.490253674131486 0.490262332584886
-12.4 0.475945183490621 0.475954781610257
-12.2 0.461213031546725 0.461223611208983
-12 0.4460684655563 0.446080047711272
-11.8 0.43052653945692 0.430539113827482
-11.6 0.414606492838467 0.414620004383285
-11.4 0.398332123772167 0.398346455127249
-11.2 0.381732143984119 0.381747092975657
-11 0.364840502361661 0.364855753571706
-10.8 0.347696660178556 0.347711749462733
-10.6 0.330345798844498 0.33036006967326
-10.4 0.312838938599739 0.312851489156949
-10.2 0.295232944615058 0.295242564785562
-10 0.27759039570433 0.277595493471389
-9.8 0.259979290646464 0.259977808064305
-9.6 0.242472568319454 0.242461888192147
-9.4 0.225147420861874 0.225124266607093
-9.2 0.208084384267301 0.208044717210509
-9 0.191366198487264 0.191305119014593
-8.8 0.175076439439524 0.174988100964491
-8.6 0.159297938258065 0.159175485659812
-8.4 0.144111018366192 0.143946565143847
-8.2 0.12959159784241 0.129376258270421
-8 0.115809222021523 0.115533215518836
-7.8 0.102825107867223 0.102477951947465
-7.6 0.0906902955498456 0.0902611004263802
-7.4 0.0794440118163873 0.0789218834435727
-7.2 0.0691123520794988 0.0684869008683434
-7 0.0597073818714405 0.0589693217710903
-6.8 0.0512267422068088 0.0503685502120233
-6.6 0.0436538172324128 0.0426704083394041
-6.4 0.0369584873326691 0.0358478468914976
-6.2 0.0310984490526452 0.029862156142668
-6 0.0260210386341875 0.0246646132380818
-5.8 0.0216654535434348 0.0201984689135937
-5.6 0.0179652314857488 0.016401151787451
-5.4 0.0148508240838109 0.0132065548607452
-5.2 0.0122520963658066 0.0105472682601843
-5 0.0101005950536831 0.00835663451368767
-4.8 0.00833145724891971 0.00657052589512497
-4.6 0.00688487265478463 0.00512877427830905
-4.4 0.00570706095660849 0.00397621830969482
-4.2 0.00475077433827494 0.00306336622605045
-4 0.00397537658931607 0.0023467015726795
-3.8 0.00334657974596774 0.00178868080022727
-3.6 0.00283593417824794 0.00135748499170076
-3.4 0.00242016879346736 0.00102659290316088
-3.2 0.00208046729709971 0.000774240280965033
-3 0.00180174841722099 0.000582822909787462
-2.8 0.00157199715291246 0.00043829015159483
-2.6 0.00138167425930451 0.000329563824495086
-2.4 0.00122321485596383 0.000248005723122207
-2.2 0.00109061534554981 0.00018694697627669
-2 0.000979100683754644 0.000141284346997773
-1.8 0.000884860637489765 0.000107142657264168
-1.6 0.000804842902683238 8.15986149244604e-05
-1.4 0.000736591767951239 6.2459108633489e-05
-1.2 0.000678122576270731 4.8086121603262e-05
-1 0.000627824001831541 3.72604071958958e-05
-0.800000000000001 0.000584381814764225 2.90766312834334e-05
-0.600000000000001 0.000546719217818581 2.28635527872262e-05
-0.4 0.000513949976924467 1.81237942723225e-05
-0.200000000000001 0.000485341455148482 1.44887240267047e-05
0 0.000460285339455604 1.16848570004735e-05
0.199999999999999 0.000438274366155323 9.50894952962337e-06
0.399999999999999 0.000418883742398604 7.80960240248296e-06
0.6 0.000401756258271395 6.47370426185028e-06
0.799999999999999 0.000386590310355206 5.41645625128297e-06
1 0.000373130230670756 4.57403598725231e-06
1.2 0.000361158447768039 3.89820127438007e-06
1.4 0.000350489109115185 3.35231689834091e-06
1.6 0.000340962873148278 2.90842455555251e-06
1.8 0.000332442640841527 2.54507738414629e-06
2 0.000324810044567265 2.24573531529408e-06
2.2 0.000317962549465704 1.99757231850993e-06
2.4 0.000311811051915255 1.79058673217712e-06
2.6 0.000306277882803843 1.61693514469271e-06
2.8 0.000301295141543219 1.47043162580211e-06
3 0.00029680330121341 1.34616964854281e-06
3.2 0.000292750036699255 1.24023536615169e-06
3.4 0.000289089236824782 1.14948916716045e-06
3.6 0.000285780168800076 1.07139846422967e-06
3.8 0.000282786769155154 1.00390908693243e-06
4 0.000280077040047765 9.45345887156582e-07
4.2 0.000277622533632782 8.94335547898579e-07
4.4 0.000275397910255362 8.49746343723626e-07
4.6 0.000273380558724105 8.10640902097678e-07
4.8 0.000271550268949586 7.76238981131849e-07
5 0.000269888948888828 7.45887999712847e-07
5.2 0.000268380379090484 7.19039595145985e-07
5.4 0.000267009999246145 6.95230888510638e-07
5.6 0.00026576472206675 6.74069443486893e-07
5.8 0.000264632770556359 6.55221135843693e-07
6 0.000263603535378392 6.38400326788874e-07
6.2 0.000262667449525718 6.23361867796074e-07
6.4 0.000261815877935005 6.09894567599008e-07
6.6 0.000261041020043289 5.97815831414075e-07
6.8 0.000260335823583276 5.8696724382175e-07
7 0.000259693908164009 5.77210914381547e-07
7.2 0.000259109497393455 5.68426442194877e-07
7.4 0.000258577358476311 5.60508384695698e-07
7.6 0.000258092748369436 5.53364138786158e-07
7.8 0.000257651365703473 5.46912160447068e-07
8 0.000257249307786244 5.41080463214237e-07
8.2 0.00025688303209448 5.35805347245467e-07
8.4 0.000256549321738008 5.31030319742378e-07
8.6 0.000256245254446843 5.26705174726978e-07
8.8 0.000255968174688412 5.22785205985063e-07
9 0.000255715668570974 5.19230531672684e-07
9.2 0.00025548554123132 5.16005512870404e-07
9.4 0.000255275796441133 5.13078251443305e-07
9.6 0.000255084618197837 5.10420155066144e-07
9.8 0.00025491035409299 5.08005559315509e-07
10 0.000254751500275046 5.05811398403192e-07


==> FigTikz/data_txt/SER_PAM_comparison_GS_v2.txt <==
-15 0.628495627280559 0.628497651761868
-14.8 0.619227086606305 0.619229398109501
-14.6 0.609577018736688 0.60957965655283
-14.4 0.599535186284011 0.599538194729338
-14.2 0.589091905565412 0.589095334534725
-14 0.578238199215002 0.578242104772915
-13.8 0.566965968376506 0.566970413382669
-13.6 0.555268185813988 0.555273240575968
-13.4 0.543139111112664 0.543144854057155
-13.2 0.530574528885365 0.530581047234683
-13 0.51757201053161 0.517579400967911
-12.8 0.50413119959186 0.504139568886118
-12.6 0.490254120073823 0.490263585650269
-12.4 0.475945506274079 0.475956196673517
-12.2 0.461213151550807 0.46122520674804
-12 0.446068272198435 0.446081843720049
-11.8 0.430525881014791 0.430541131794062
-11.6 0.414605163327199 0.414622267223264
-11.4 0.398329846162133 0.398348987061448
-11.2 0.381728548930024 0.381749919340348
-11 0.364835101507001 0.364858900548828
-10.8 0.347688813018513 0.347715243717431
-10.6 0.330334672099014 0.330363937886711
-10.4 0.312823457100622 0.312855757444049
-10.2 0.295211732890171 0.295247257989986
-10 0.277561709802099 0.277600634335091
-9.8 0.259940940347257 0.259983416274849
-9.6 0.242421830792197 0.242467979319635
-9.4 0.2250809481041 0.225130850952824
-9.2 0.207998108354303 0.208051798601643
-9 0.19125524075033 0.191312693592569
-8.8 0.174935032128303 0.1749961560288
-8.6 0.159119369857694 0.159183998641792
-8.4 0.143887616255314 0.143955502795682
-8.2 0.129314763975538 0.129385576160597
-8 0.115469538246722 0.115542857924777
-7.8 0.102412526699462 0.102487852226992
-7.6 0.0901944290478794 0.09027118193051
-7.4 0.078854525109295 0.0789320610034638
-7.2 0.0684194588022594 0.0684970828496424
-7 0.0589024265292734 0.0589794126419975
-6.8 0.0503028401882474 0.0503784535211139
-6.6 0.0426065084730428 0.0426800299512489
-6.4 0.0357863468228682 0.0358570982888652
-6.2 0.0298035892298485 0.0298709575799618
-6 0.0246094378862578 0.024672896526856
-5.8 0.0201470535530171 0.0202061796403331
-5.6 0.0163537645699306 0.016408250805885
-5.4 0.013163358751535 0.0132130189618258
-5.2 0.0105083217279138 0.0105530899953399
-5 0.00832189752599981 0.00836182122178511
-4.8 0.00653987047676102 0.00657509805092997
-4.6 0.00510199853909707 0.00513276333155644
-4.4 0.00395306264236075 0.00397966421335947
-4.2 0.00304353032409042 0.00306631485791912
-4 0.00232986101753635 0.00234920223756154
-3.8 0.00177450218414935 0.00179078396596684
-3.6 0.0013456388337849 0.00135924036737391
-3.4 0.00101676393295277 0.00102804791976804
-3.2 0.000766134963104125 0.00077543899005396
-3 0.000576174332134729 0.000583805278511006
-2.8 0.0004328605797477 0.000439091706314679
-2.6 0.000325145333039829 0.000330215579707898
-2.4 0.000244419354914576 0.000248534327099085
-2.2 0.000184040869053658 0.000187375007243027
-2 0.000138931218256481 0.00014163070141004
-1.8 0.000105236969757797 0.000107422982331867
-1.6 8.00536698627408e-05 8.1825748967136e-05
-1.4 6.1204241615858e-05 6.26435037063305e-05
-1.2 4.70641135688702e-05 4.82362321912112e-05
-1 3.64251721213251e-05 3.73830362683299e-05
-0.800000000000001 2.83912044516595e-05 2.91772305783084e-05
-0.600000000000001 2.22983770887905e-05 2.29464780390921e-05
-0.4 1.76552852678633e-05 1.81925185112542e-05
-0.200000000000001 1.40980852285209e-05 1.45460133858016e-05
0 1.13571129532391e-05 1.17329139892524e-05
0.199999999999999 9.23216401892489e-06 9.54952872313472e-06
0.399999999999999 7.57425109787183e-06 7.84410316817743e-06
0.6 6.27217427753779e-06 6.50324464973612e-06
0.799999999999999 5.24264876944736e-06 5.44193161184733e-06
1 4.42305177704596e-06 4.59616532238473e-06
1.2 3.76609238438436e-06 3.9175638076637e-06
1.4 3.23589086447194e-06 3.36938089165231e-06
1.6 2.80509010085492e-06 2.92357000532014e-06
1.8 2.45272279573745e-06 2.55861390152952e-06
2 2.16263250089743e-06 2.25791622442021e-06
2.2 1.92230101833015e-06 2.00860578830979e-06
2.4 1.72197454296127e-06 1.8006445824007e-06
2.6 1.55400995139491e-06 1.62615982784149e-06
2.8 1.41238377712875e-06 1.47894177724861e-06
3 1.29232179449188e-06 1.35406451122644e-06
3.2 1.19001833091779e-06 1.24759832910318e-06
3.4 1.10242258608042e-06 1.15639060475222e-06
3.6 1.0270751902886e-06 1.07789802228427e-06
3.8 9.61982587888677e-07 1.01005753010304e-06
4 9.05520022130257e-07 9.51186597316474e-07
4.2 8.5635624293933e-07 8.99905744067057e-07
4.4 8.13394787736465e-07 8.55078079088398e-07
4.6 7.75727964017953e-07 8.15761882014639e-07
4.8 7.42600611412942e-07 7.81173236854409e-07
5 7.13381427900624e-07 7.50656445452937e-07
5.2 6.87540173563381e-07 7.23660490455986e-07
5.4 6.64629462183975e-07 6.99720223558314e-07
5.6 6.44270150206804e-07 6.78441261310205e-07
5.8 6.26139559057863e-07 6.5948780291474e-07
6 6.09961938946997e-07 6.42572761028152e-07
6.2 5.95500713645427e-07 6.27449731436911e-07
6.4 5.82552146411383e-07 6.13906430912139e-07
6.6 5.70940144717519e-07 6.01759312189517e-07
6.8 5.60511981308526e-07 5.90849126611499e-07
7 5.51134755576529e-07 5.81037252786767e-07
7.2 5.42692455438252e-07 5.72202646899574e-07
7.4 5.35083508211585e-07 5.64239299477511e-07
7.6 5.28218731224627e-07 5.57054106351615e-07
7.8 5.22019610420165e-07 5.50565079626219e-07
8 5.16416849091393e-07 5.44699838793973e-07
8.2 5.11349139904806e-07 5.39394333511219e-07
8.4 5.06762122152025e-07 5.345917586254e-07
8.6 5.0260749320214e-07 5.30241629312103e-07
8.8 4.98842248770673e-07 5.26298990016058e-07
9 4.95428031168935e-07 5.22723735594577e-07
9.2 4.92330568373862e-07 5.194800268668e-07
9.4 4.89519189740012e-07 5.16535785858799e-07
9.6 4.86966406601331e-07 5.13862258547102e-07
9.8 4.846475479903e-07 5.11433634954748e-07
10 4.82540443323044e-07 5.09226718133928e-07


==> FigTikz/data_txt/SER_PAM_comparison_MC2.txt <==
-14 0.422965268153348 0.578264124691486 0.666761100292206
-12 0.272606902377447 0.446122281253338 0.554179482161999
-10 0.117060514399782 0.277563720941544 0.399312503635883
-8 0.0227656489878427 0.115830570459366 0.222798474133015
-6 0.00133705430198461 0.0260433331131935 0.0839012116193771
-4 4.71937819384038e-05 0.00397025048732758 0.0232922658324242
-2 3.48578032571822e-06 0.000977806746959686 0.00835121423006058
0 7.28847226127982e-07 0.000459358096122742 0.00485587865114212
2 3.37808160111308e-07 0.000321827828884125 0.00381027162075043
4 2.40630470216274e-07 0.000279448926448822 0.00343243777751923
6 2.07975972443819e-07 0.000262998044490814 0.00330270826816559
8 1.99812348000705e-07 0.000257149338722229 0.00323944538831711
10 1.96072505787015e-07 0.000253871083259583 0.00321170687675476


==> FigTikz/data_txt/SER_PAM_comparison_MC3.txt <==
-15 0.469222609652206 0.62820628285408 0.708200819790363
-13 0.340106596937403 0.517171330749989 0.615369252860546
-11 0.185150974895805 0.364369131624699 0.481168396770954
-9 0.0567278664093465 0.190917678177357 0.310210131108761
-7 0.00616678851656616 0.0594591870903969 0.143996581435204
-5 0.000231938669458032 0.0100419074296951 0.0444933548569679
-3 1.0885763913393e-05 0.00179851800203323 0.0130640715360641
-1 1.3355165719986e-06 0.00062590092420578 0.0060533732175827
1 4.41214069724083e-07 0.000373251736164093 0.00420313328504562
3 2.77534127235413e-07 0.000300049781799316 0.00357703119516373
5 2.20956280827522e-07 0.000271394848823547 0.00335219502449036
7 2.13040038943291e-07 0.000261805951595306 0.00327224284410477
9 1.88127160072327e-07 0.000257305800914764 0.00322921574115753


==> FigTikz/data_txt/SER_PAM_comparison_PSGS_MC_extra.txt <==
-15 0.396270010620356 0.512287184596062 0.628470182418823 0.628491699695587 0.512332379817963 0.566962028853595
-12.6 0.296485848724842 0.399635285139084 0.49028742313385 0.49028973095119 0.420720517635345 0.398341969703324
-10.2 0.175449937582016 0.240735895931721 0.295233488082886 0.295267399400473 0.257382452487946 0.191345332656056
-7.8 0.0603874064981937 0.0833694040775299 0.102827548980713 0.102446286007762 0.0918964147567749 0.0427342216717079
-5.4 0.0058650616556406 0.010232962667942 0.014853835105896 0.0132024977356195 0.0122600793838501 0.00310013326816261
-3 0.000167863443493843 0.000747844576835632 0.00181281566619873 0.000582464039325714 0.0012316107749939 0.000112027861177921
-0.6 9.91858541965485e-06 0.000174671411514282 0.000551223754882812 2.27466225624084e-05 0.00035780668258667 6.7057553678751e-06
1.8 2.28174030780792e-06 9.72449779510498e-05 0.000331759452819824 2.63378024101257e-06 0.000215411186218262 1.4306278899312e-06
4.2 1.47335231304169e-06 7.82683491706848e-05 0.000278115272521973 9.10833477973938e-07 0.000183522701263428 7.20960088074207e-07
6.6 1.21071934700012e-06 7.40066170692444e-05 0.000251591205596924 6.29574060440063e-07 0.000169813632965088 5.45172952115536e-07
9 1.16042792797089e-06 7.22184777259827e-05 0.000253140926361084 5.27128577232361e-07 0.000169813632965088 5.45172952115536e-07


==> FigTikz/data_txt/SER_PAM_comparison_PSGS_MC_extra2.txt <==
-13.8 0.566962028853595
-11.4 0.398341969703324
-9 0.191345332656056
-6.6 0.0427342216717079
-4.2 0.00310013326816261
-1.8 0.000112027861177921
0.599999999999998 6.7057553678751e-06
3 1.4306278899312e-06
5.4 7.20960088074207e-07
7.8 5.45172952115536e-07


==> FigTikz/data_txt/SER_PAM_comparison_PS_Hx23.txt <==
-15 0.628495378550154 0.396255702938149 0.512311980834091
-14.8 0.619226807067723 0.391043311617529 0.504758521988379
-14.6 0.609576705835256 0.385474556084627 0.496894273687052
-14.4 0.599534837761733 0.379065051459475 0.488710914596762
-14.2 0.589091519731557 0.371797868224352 0.480200576569029
-14 0.578237775331778 0.363713864551205 0.471355968942243
-13.8 0.566965507200923 0.354921412342527 0.462170518654281
-13.6 0.555267690350362 0.34558300750953 0.452638527334059
-13.4 0.543138587647512 0.335881716246569 0.442755346203101
-13.2 0.530573988398676 0.325989483867557 0.432517569445516
-13 0.517571470606854 0.316052805034985 0.421923246618298
-12.8 0.504130686982882 0.306192552077308 0.41097211384323
-12.6 0.490253674131486 0.296508934422696 0.399665843431496
-12.4 0.475945183490621 0.287086372658268 0.388008310309852
-12.2 0.461213031546725 0.277948202898037 0.376005873556006
-12 0.4460684655563 0.268533052419556 0.363667669367468
-11.8 0.43052653945692 0.258647615797081 0.351005911197717
-11.6 0.414606492838467 0.248282590582784 0.338036191015584
-11.4 0.398332123772167 0.237478162508415 0.324777774015648
-11.2 0.381732143984119 0.226488983458277 0.311253877221857
-11 0.364840502361661 0.215638163783577 0.297491920561981
-10.8 0.347696660178556 0.205042498705979 0.283523736867672
-10.6 0.330345798844498 0.194771836962078 0.269385725277754
-10.4 0.312838938599739 0.184884374024465 0.255118931093628
-10.2 0.295232944615058 0.175415991306948 0.240769033297807
-10 0.27759039570433 0.165925979261658 0.226386220881948
-9.8 0.259979290646464 0.156175707095372 0.212024939531209
-9.6 0.242472568319454 0.146170367071773 0.197743491169175
-9.4 0.225147420861874 0.135928350920001 0.183603472903844
-9.2 0.208084384267301 0.125543880327447 0.169669046743513
-9 0.191366198487264 0.1153296106401 0.156006038486011
-8.8 0.175076439439524 0.105341793292683 0.142680873649844
-8.6 0.159297938258065 0.0956250483165817 0.129759369329376
-8.4 0.144111018366192 0.0862249355692051 0.117305413144037
-8.2 0.12959159784241 0.077187660943939 0.105379572970011
-8 0.115809222021523 0.0685594454399099 0.0940376919961272
-7.8 0.102825107867223 0.0603855371102282 0.083329530741003
-7.6 0.0906902955498456 0.0527088975030394 0.0732975188848556
-7.4 0.0794440118163873 0.0455686570141219 0.0639756719007889
-7.2 0.0691123520794988 0.03899846442017 0.0553887126108921
-7 0.0597073818714405 0.0330247583648314 0.0475514172099323
-6.8 0.0512267422068088 0.0276645700127765 0.0404681882010762
-6.6 0.0436538172324128 0.0229220096700798 0.0341328519284259
-6.4 0.0369584873326691 0.0187845136472859 0.0285286917035817
-6.2 0.0310984490526452 0.0152234895931731 0.0236287548602765
-6 0.0260210386341875 0.01219927076397 0.0193964979356867
-5.8 0.0216654535434348 0.00966547554440852 0.015786838404369
-5.6 0.0179652314857488 0.00757192498081744 0.0127476503201397
-5.4 0.0148508240838109 0.0058665084583809 0.0102216770101085
-5.2 0.0122520963658066 0.00449701994039059 0.00814875223650705
-5 0.0101005950536831 0.00341286759390589 0.0064681488493303
-4.8 0.00833145724891971 0.00256653599591111 0.00512083429082965
-4.6 0.00688487265478463 0.00191471361301003 0.00405141984330766
-4.4 0.00570706095660849 0.00141904030017759 0.00320964176681266
-4.2 0.00475077433827494 0.00104645123868162 0.00255129233044876
-4 0.00397537658931607 0.000769228178051093 0.00203860290786789
-3.8 0.00334657974596774 0.000564725785754895 0.0016401516094375
-3.6 0.00283593417824794 0.000414871586012859 0.00133041110346211
-3.4 0.00242016879346736 0.000305565240765899 0.00108906781619598
-3.2 0.00208046729709971 0.000226029606638529 0.000900234695499486
-3 0.00180174841722099 0.000168175738616589 0.000751655544464677
-2.8 0.00157199715291246 0.000126025064189621 0.000633968789563688
-2.6 0.00138167425930451 9.52130924673234e-05 0.000540067908766485
-2.4 0.00122321485596383 7.25826197328706e-05 0.000464572819431868
-2.2 0.00109061534554981 5.58638023902307e-05 0.000403409214462605
-2 0.000979100683754644 4.34297152837855e-05 0.000353481729460562
-1.8 0.000884860637489765 3.41149424423386e-05 0.000312429099032719
-1.6 0.000804842902683238 2.70844353460981e-05 0.000278437833625195
-1.4 0.000736591767951239 2.17332337199707e-05 0.000250106493586894
-1.2 0.000678122576270731 1.76299315472354e-05 0.000226343953997102
-1 0.000627824001831541 1.44573350791308e-05 0.000206295002775395
-0.800000000000001 0.000584381814764225 1.19840797604031e-05 0.000189284480637163
-0.600000000000001 0.000546719217818581 1.00401992970056e-05 0.00017477564135828
-0.4 0.000513949976924467 8.50001512061288e-06 0.000162339545760526
-0.200000000000001 0.000485341455148482 7.26997860223582e-06 0.000151629753250947
0 0.000460285339455604 6.27998960710804e-06 0.000142367092389264
0.199999999999999 0.000438274366155323 5.47716449125735e-06 0.00013432320422586
0.399999999999999 0.000418883742398604 4.82133788434323e-06 0.000127311080645063
0.6 0.000401756258271395 4.28179873099547e-06 0.000121176675542743
0.799999999999999 0.000386590310355206 3.83490404777373e-06 0.000115792608929758
1 0.000373130230670756 3.46233275762075e-06 0.000111052507836867
1.2 0.000361158447768039 3.14979286984161e-06 0.000106867490906664
1.4 0.000350489109115185 2.88606234107655e-06 0.000103162854498417
1.6 0.000340962873148278 2.66227271434819e-06 9.98754520611856e-05
1.8 0.000332442640841527 2.4713709777191e-06 9.69516077004858e-05
2 0.000324810044567265 2.30771296130312e-06 9.43459198997011e-05
2.2 0.000317962549465704 2.16675434822829e-06 9.20192510130652e-05
2.4 0.000311811051915255 2.04481452042638e-06 8.99380162565824e-05
2.6 0.000306277882803843 1.93889504711066e-06 8.80733001090552e-05
2.8 0.000301295141543219 1.84653939077806e-06 8.64000991971799e-05
3 0.00029680330121341 1.76572387207891e-06 8.48966669647987e-05
3.2 0.000292750036699255 1.69477246802376e-06 8.35440527984499e-05
3.4 0.000289089236824782 1.63228987816559e-06 8.23257951101034e-05
3.6 0.000285780168800076 1.57710866613455e-06 8.12272424150291e-05
3.8 0.000282786769155154 1.52824730194089e-06 8.02358772441418e-05
4 0.000280077040047765 1.48487668917566e-06 7.93401366921675e-05
4.2 0.000277622533632782 1.44629332946169e-06 7.8530385140506e-05
4.4 0.000275397910255362 1.41189770413973e-06 7.77977357686717e-05
4.6 0.000273380558724105 1.38117677655716e-06 7.71343962815897e-05
4.8 0.000271550268949586 1.3536897640408e-06 7.65334336564151e-05
5 0.000269888948888828 1.32905651621631e-06 7.59886602225774e-05
5.2 0.000268380379090484 1.30694798020286e-06 7.54945709500533e-05
5.4 0.000267009999246145 1.28707834405613e-06 7.50462293904964e-05
5.6 0.00026576472206675 1.26919853561808e-06 7.4639225919304e-05
5.8 0.000264632770556359 1.25309082061647e-06 7.42695932109977e-05
6 0.000263603535378392 1.23856429591826e-06 7.39337841587328e-05
6.2 0.000262667449525718 1.22545111465718e-06 7.36285985684437e-05
6.4 0.000261815877935005 1.21360331208829e-06 7.33511542272737e-05
6.6 0.000261041020043289 1.2028901264216e-06 7.30988660226813e-05
6.8 0.000260335823583276 1.19319572904231e-06 7.2869393353078e-05
7 0.000259693908164009 1.18441729458135e-06 7.26606138915679e-05
7.2 0.000259109497393455 1.17646335413894e-06 7.24706351942904e-05
7.4 0.000258577358476311 1.16925238526755e-06 7.22977208004103e-05
7.6 0.000258092748369436 1.16271160061908e-06 7.21403118528675e-05
7.8 0.000257651365703473 1.15677590386838e-06 7.19969998365218e-05
8 0.000257249307786244 1.15138698696437e-06 7.18664973606476e-05
8.2 0.00025688303209448 1.14649254718537e-06 7.17476452143188e-05
8.4 0.000256549321738008 1.14204560608827e-06 7.16393885697804e-05
8.6 0.000256245254446843 1.13800391539893e-06 7.15407740894149e-05
8.8 0.000255968174688412 1.1343294373216e-06 7.14509327089066e-05
9 0.000255715668570974 1.13098788874695e-06 7.13690740091464e-05
9.2 0.00025548554123132 1.12794834049311e-06 7.12944863920117e-05
9.4 0.000255275796441133 1.12518286408555e-06 7.122651685466e-05
9.6 0.000255084618197837 1.12266621972133e-06 7.11645737694558e-05
9.8 0.00025491035409299 1.120375580014e-06 7.11081191350596e-05
10 0.000254751500275046 1.1182902849096e-06 7.10566635982433e-05


==> FigTikz/data_txt/SER_PAM_comparison_PS_MI_MC.txt <==
-15 0.338499322533607 0.533165469765663 0.370091408491135 0.545215800404549 0.451575964689255 0.578357666730881 0.510096296668053 0.610576629638672 0.557362362742424 0.629715383052826 0.708455994725227 0.708398282527924
-12.6 0.215010061860085 0.445912480354309 0.259557813405991 0.455771520733833 0.346681773662567 0.483733788132668 0.388682097196579 0.510645478963852 0.443701580166817 0.526508167386055 0.592543616890907 0.592430859804153
-10.2 0.108422294259071 0.313520088791847 0.157409712672234 0.320506438612938 0.20025272667408 0.340110346674919 0.234327495098114 0.358998015522957 0.294224172830582 0.370242983102798 0.416461184620857 0.416536584496498
-7.8 0.0507739782333374 0.1553715467453 0.0678120106458664 0.158810928463936 0.0780544131994247 0.16848985850811 0.106488272547722 0.177712008357048 0.150693267583847 0.183280408382416 0.205971047282219 0.206114128232002
-5.4 0.0138834416866302 0.0441617071628571 0.017642080783844 0.0451211929321289 0.019594818353653 0.0476754456758499 0.0312486439943314 0.0501043796539307 0.0433718264102936 0.0516611486673355 0.0579227954149246 0.0579103976488113
-3 0.00236308574676514 0.0106254070997238 0.00302283465862274 0.0107677578926086 0.00340975821018219 0.0111784040927887 0.00664426386356354 0.0115379095077515 0.00977471470832825 0.0119214504957199 0.0130740404129028 0.0131012201309204
-0.6 0.000569507479667664 0.00479680299758911 0.000764250755310059 0.00487227737903595 0.000903695821762085 0.00494413077831268 0.0025356262922287 0.00495271384716034 0.00406202673912048 0.00512661039829254 0.00549010932445526 0.00550098717212677
1.8 0.000286117196083069 0.00352643430233002 0.000399604439735413 0.00353680551052094 0.000489503145217896 0.00354398787021637 0.00171183049678802 0.00352248549461365 0.00285610556602478 0.00366966426372528 0.00386025011539459 0.00386624038219452
4.2 0.000221997499465942 0.00315102934837341 0.000315010547637939 0.00315944850444794 0.00038638710975647 0.00315128266811371 0.00149416923522949 0.00311970710754395 0.00252434611320496 0.0032418817281723 0.00340986251831055 0.00343087315559387
6.6 0.00020638108253479 0.00303234159946442 0.000288486480712891 0.00305302441120148 0.000359013676643372 0.00302408635616302 0.00141748785972595 0.00299288332462311 0.00242243707180023 0.0031038373708725 0.00327023863792419 0.00328247249126434
9 0.000198304653167725 0.00298956036567688 0.000282034277915955 0.00300276279449463 0.000347360968589783 0.00299365818500519 0.00140677392482758 0.00295166671276093 0.00237725675106049 0.003053218126297 0.00322188436985016 0.00322221219539642


==> FigTikz/data_txt/SER_PAM_comparison_PS_MI_MC_extra.txt <==
-13.8 0.494693577289581 0.505744695663452 0.53684675693512 0.5667724609375 0.584412157535553 0.657277166843414
-11.4 0.385476231575012 0.394017517566681 0.418082237243652 0.441288650035858 0.454915404319763 0.51194429397583
-9 0.234113991260529 0.239190101623535 0.253966569900513 0.267920434474945 0.276333928108215 0.310868918895721
-6.6 0.0890272259712219 0.0909271836280823 0.096453845500946 0.101620674133301 0.104717671871185 0.117779791355133
-4.2 0.020578920841217 0.0209700465202332 0.0220478773117065 0.0229986310005188 0.0237511396408081 0.0264778733253479
-1.8 0.00655245780944824 0.00668215751647949 0.00681841373443604 0.00691264867782593 0.00718057155609131 0.00778234004974365
0.599999999999998 0.00393718481063843 0.00398004055023193 0.00402021408081055 0.00403726100921631 0.00415283441543579 0.00441700220108032
3 0.00328099727630615 0.00331330299377441 0.00328743457794189 0.00325000286102295 0.00341087579727173 0.00360161066055298
5.4 0.00306189060211182 0.00308012962341309 0.00308948755264282 0.00307077169418335 0.0031704306602478 0.00333613157272339
7.8 0.00300657749176025 0.00302213430404663 0.00303471088409424 0.0029873251914978 0.00308507680892944 0.00323492288589478


==> FigTikz/data_txt/histogram_rx_symbols_4a.txt <==
-6.93 1.3413140877725e-05 -6.3 1.43409671640037e-05 -6.12 1.47399430665571e-05 -6.3 1.42552214709454e-05 -6.54 1.37022171897449e-05 -6.09 2.68262817554499e-05
-6.8589 0 -6.2335 0 -6.0553 1.47399430665571e-05 -6.2331 1.42552214709455e-05 -6.4704 0 -6.0189 2.68262817554503e-05
-6.7878 0 -6.167 4.30229014920116e-05 -5.9906 4.4219829199672e-05 -6.1662 2.85104429418907e-05 -6.4008 0 -5.9478 8.04788452663498e-05
-6.7167 8.04788452663508e-05 -6.1005 2.86819343280073e-05 -5.9259 0.000117919544532457 -6.0993 0 -6.3312 0 -5.8767 8.04788452663508e-05
-6.6456 0.000187783972288149 -6.034 2.86819343280073e-05 -5.8612 0.0001031796014659 -6.0324 4.27656644128361e-05 -6.2616 0 -5.8056 9.38919861440747e-05
-6.5745 0.000402394226331754 -5.9675 8.60458029840231e-05 -5.7965 0.000162139373732129 -5.9655 8.55313288256733e-05 -6.192 0 -5.7345 0.000241436535799052
-6.5034 0.000630417621253073 -5.901 8.60458029840231e-05 -5.7318 0.000250579032131471 -5.8986 4.27656644128361e-05 -6.1224 2.74044343794898e-05 -5.6634 0.000295089099309949
-6.4323 0.00146203235567202 -5.8345 0.000129068704476033 -5.6671 0.00022109914599836 -5.8317 8.55313288256733e-05 -6.0528 0 -5.5923 0.000308502240187674
-6.3612 0.00284358586607773 -5.768 0.000301160310444077 -5.6024 0.000368498576663929 -5.7648 0.000156807436180399 -5.9832 1.37022171897449e-05 -5.5212 0.000482873071598105
-6.2901 0.00500310154739141 -5.7015 0.000286819343280077 -5.5377 0.000530637950396057 -5.6979 0.000242338765006074 -5.9136 0.000109617737517961 -5.4501 0.000643830762130798
-6.219 0.00890632554280949 -5.635 0.000344183211936093 -5.473 0.000471678178129828 -5.631 0.000299359650889852 -5.844 0.000150724389087194 -5.379 0.000643830762130806
-6.1479 0.0151970886144624 -5.5685 0.000530615785068136 -5.4083 0.00050115806426295 -5.5641 0.000484677530012142 -5.7744 8.22133031384694e-05 -5.3079 0.000831614734418948
-6.0768 0.0262495166977081 -5.502 0.000530615785068136 -5.3436 0.000854916697860314 -5.4972 0.000484677530012149 -5.7048 0.000260342126605157 -5.2368 0.00101939870670711
-6.0057 0.0404540328872185 -5.4355 0.000717048358200193 -5.2789 0.000707517267194743 -5.4303 0.00058446408030876 -5.6352 0.000219235475035919 -5.1657 0.00115353011548435
-5.9346 0.0626527810398533 -5.369 0.000788753194020212 -5.2142 0.000913876470126543 -5.3634 0.000741271516489168 -5.5656 0.000383662081312862 -5.0946 0.0010193987067071
-5.8635 0.0999278995390522 -5.3025 0.000960844799988245 -5.1495 0.000958096299326214 -5.2965 0.000940844617082393 -5.496 0.000328853212553878 -5.0235 0.000858441016174408
-5.7924 0.145250902564885 -5.236 0.00106123157013627 -5.0848 0.00109075578692524 -5.2296 0.000826802845314842 -5.4264 0.000630301990728266 -4.9524 0.00116694325636209
-5.7213 0.210237570117461 -5.1695 0.00106123157013629 -5.0201 0.000987576185459328 -5.1627 0.00114041771767563 -5.3568 0.00089064411733343 -4.8813 0.000912093579685297
-5.6502 0.285418224737109 -5.103 0.00116161834028431 -4.9554 0.00100231612852589 -5.0958 0.000983610281495242 -5.2872 0.00078102637981546 -4.8102 0.000979159284073922
-5.5791 0.375031418941195 -5.0365 0.00108991350446428 -4.8907 0.000781216982527539 -5.0289 0.00102637594590807 -5.2176 0.000835835248574439 -4.7391 0.000912093579685309
-5.508 0.484670432475714 -4.97 0.000989526734316253 -4.826 0.0009286164131931 -4.962 0.00114041771767563 -5.148 0.00108247515798986 -4.668 0.000777962170908048
-5.4369 0.5953556709987 -4.9035 0.00129068704476035 -4.7613 0.000736997153327857 -4.8951 0.000841058066785787 -5.0784 0.000808430814194949 -4.5969 0.000456046789842649
-5.3658 0.722029373447944 -4.837 0.000989526734316266 -4.6966 0.000781216982527528 -4.8282 0.000741271516489168 -5.0088 0.00102766628923087 -4.5258 0.000362154803698579
-5.2947 0.821420747351887 -4.7705 0.00124766414326832 -4.6319 0.000604337665728843 -4.7613 0.000769781959431049 -4.9392 0.00086323968295394 -4.4547 0.000295089099309953
-5.2236 0.911087594119468 -4.704 0.00123332317610432 -4.5672 0.000560117836529171 -4.6944 0.000855313288256721 -4.8696 0.000876941900143674 -4.3836 0.000241436535799049
-5.1525 0.991579852526696 -4.6375 0.0015058015522204 -4.5025 0.000427458348930163 -4.6275 0.000755526737960114 -4.8 0.000986559637661633 -4.3125 0.000187783972288149
-5.0814 1.03303987097976 -4.571 0.00196471250146853 -4.4378 0.000250579032131471 -4.5606 0.000527443194424978 -4.7304 0.00075362194543598 -4.2414 0.000134131408777251
-5.0103 1.0321009511183 -4.5045 0.00335578631637686 -4.3731 0.000265318975198029 -4.4937 0.000413401422657421 -4.6608 0.000685110859487245 -4.1703 5.36525635108998e-05
-4.9392 1.00442964148756 -4.438 0.00484724690143324 -4.3084 0.000117919544532457 -4.4268 0.00039914620118647 -4.5912 0.000506982036020562 -4.0992 0.0001073051270218
-4.8681 0.942380451787212 -4.3715 0.00794489580885814 -4.2437 0.000162139373732131 -4.3599 0.00021382832206418 -4.5216 0.000356257646933372 -4.0281 0.000107305127021801
-4.797 0.856201021647828 -4.305 0.0133084175281956 -4.179 7.36997153327857e-05 -4.293 0.000171062657651347 -4.452 0.000315150995364133 -3.957 0.000120718267899525
-4.7259 0.748734936935485 -4.2385 0.0198909214564731 -4.1143 0.000147399430665571 -4.2261 0.000242338765006074 -4.3824 0.000260342126605153 -3.8859 9.38919861440753e-05
-4.6548 0.63332827282354 -4.172 0.0292985959160595 -4.0496 0.000117919544532457 -4.1592 5.70208858837814e-05 -4.3128 0.000150724389087196 -3.8148 0.000187783972288151
-4.5837 0.5181630452474 -4.1055 0.0420333747576953 -3.9849 0.000132659487599015 -4.0923 4.27656644128361e-05 -4.2432 8.22133031384694e-05 -3.7437 0.000321915381065401
-4.5126 0.408993491643595 -4.039 0.0639893954857848 -3.9202 7.36997153327857e-05 -4.0254 2.85104429418911e-05 -4.1736 6.85110859487245e-05 -3.6726 0.000388981085454026
-4.4415 0.31241887732397 -3.9725 0.0891577928586114 -3.8555 0.000103179601465901 -3.9585 7.12761073547273e-05 -4.104 8.22133031384705e-05 -3.6015 0.000590178198619902
-4.3704 0.229391535290852 -3.906 0.119919167425399 -3.7908 0.000250579032131471 -3.8916 8.55313288256727e-05 -4.0344 6.8511085948725e-05 -3.5304 0.000388981085454024
-4.2993 0.167637434689809 -3.8395 0.16064751417117 -3.7261 0.000250579032131473 -3.8247 0.000128296993238508 -3.9648 0.000123319954707704 -3.4593 0.000576765057742177
-4.2282 0.111852181779348 -3.773 0.212791270779488 -3.6614 0.000383238519730486 -3.7578 0.000299359650889854 -3.8952 0.00013702217189745 -3.3882 0.000697483325641702
-4.1571 0.0731150309244788 -3.7065 0.276178345644384 -3.5967 0.000412718405863603 -3.6909 0.000285104429418909 -3.8256 0.000260342126605155 -3.3171 0.000684070184763977
-4.086 0.0472813215939811 -3.64 0.339364646968985 -3.532 0.0006190776087954 -3.624 0.000299359650889854 -3.756 0.000246639909415408 -3.246 0.000925506720563028
-4.0149 0.03024663267927 -3.5735 0.417336485439673 -3.4673 0.000501158064262943 -3.5571 0.000427656644128363 -3.6864 0.00041106651569235 -3.1749 0.000831614734418953
-3.9438 0.0183357635798501 -3.507 0.504429179026668 -3.4026 0.000633817551861961 -3.4902 0.000555953637366873 -3.6168 0.000369959864123115 -3.1038 0.000965746143196203
-3.8727 0.0103683578984814 -3.4405 0.587979653724154 -3.3379 0.000840176754793757 -3.4233 0.000541698415895927 -3.5472 0.00052068425321031 -3.0327 0.000912093579685297
-3.8016 0.00567375859127769 -3.374 0.677954881711114 -3.2732 0.00085491669786032 -3.3564 0.000855313288256727 -3.4776 0.000630301990728266 -2.9616 0.000697483325641702
-3.7305 0.00288382528871089 -3.3075 0.747781050832648 -3.2085 0.000840176754793757 -3.2895 0.000712761073547272 -3.408 0.0008221330313847 -2.8905 0.000979159284073928
-3.6594 0.00191807914551468 -3.241 0.809045662557272 -3.1438 0.00109075578692524 -3.2226 0.000855313288256727 -3.3384 0.0008221330313847 -2.8194 0.000684070184763977
-3.5883 0.00114011697460663 -3.1745 0.875931933410186 -3.0791 0.00104653595772556 -3.1557 0.000997865502966181 -3.2688 0.000739919728246225 -2.7483 0.000737722748274878
-3.5172 0.000871854157052128 -3.108 0.903696045839697 -3.0144 0.00132659487599014 -3.0888 0.00116892816061752 -3.1992 0.000781026379815465 -2.6772 0.000684070184763977
-3.4461 0.000724309607397152 -3.0415 0.922238916382754 -2.9497 0.00122341527452425 -3.0219 0.00105488638884996 -3.1296 0.000918048551712915 -2.6061 0.000576765057742177
-3.375 0.000777962170908053 -2.975 0.905144483523261 -2.885 0.00137081470518981 -2.955 0.000983610281495236 -3.06 0.00098655963766164 -2.535 0.000429220508087202
-3.3039 0.000751135889152603 -2.9085 0.878126101386278 -2.8203 0.00156243396505507 -2.8881 0.0009408446170824 -2.9904 0.000876941900143674 -2.4639 0.000308502240187676
-3.2328 0.000777962170908048 -2.842 0.819227749243715 -2.7556 0.00240261071984881 -2.8212 0.000727016295018218 -2.9208 0.00093175076890266 -2.3928 0.000429220508087199
-3.1617 0.000898680438807578 -2.7755 0.770482801853266 -2.6909 0.00290376878411178 -2.7543 0.000812547623843891 -2.8512 0.000890644117333425 -2.3217 0.000375567944576301
-3.0906 0.000871854157052128 -2.709 0.69298421529899 -2.6262 0.00409770417250288 -2.6874 0.0006272297447216 -2.7816 0.00065770642510776 -2.2506 0.000160957690532701
-3.0195 0.000965746143196203 -2.6425 0.610093425091048 -2.5615 0.00610233642955466 -2.6205 0.000527443194424982 -2.712 0.000863239682953929 -2.1795 0.000228023394921326
-2.9484 0.000737722748274878 -2.576 0.524793352399553 -2.4968 0.00946304344872975 -2.5536 0.000498932751483091 -2.6424 0.00063030199072827 -2.1084 8.04788452663503e-05
-2.8773 0.000791375311785773 -2.5095 0.442031630896088 -2.4321 0.0128532303540378 -2.4867 0.000427656644128363 -2.5728 0.00057549312196929 -2.0373 0.000241436535799049
-2.8062 0.000764549030030332 -2.443 0.361406713500059 -2.3674 0.0186018081499952 -2.4198 0.000313614872360798 -2.5032 0.000342555429743623 -1.9662 0.000174370831410427
-2.7351 0.000777962170908048 -2.3765 0.291365429871064 -2.3027 0.0265761173490025 -2.3529 0.000299359650889854 -2.4336 0.000287746560984647 -1.8951 0.000295089099309949
-2.664 0.000737722748274882 -2.31 0.225870232833061 -2.238 0.0386628706635796 -2.286 0.000213828322064183 -2.364 0.000219235475035919 -1.824 0.000335328521943128
-2.5929 0.000563351916864448 -2.2435 0.173998954600856 -2.1733 0.0510002030102881 -2.2191 0.000228083543535126 -2.2944 0.000219235475035919 -1.7529 0.000281675958432224
-2.5218 0.000429220508087204 -2.177 0.13156403276257 -2.1086 0.0692777324128186 -2.1522 0.000185317879122292 -2.2248 0.000219235475035921 -1.6818 0.000335328521943128
-2.4507 0.000362154803698574 -2.1105 0.0956972738853977 -2.0439 0.0923899631411802 -2.0853 0.00021382832206418 -2.1552 0.000219235475035919 -1.6107 0.000388981085454024
-2.3796 0.000268262817554499 -2.044 0.0689800520588585 -1.9792 0.122813205630554 -2.0184 5.70208858837814e-05 -2.0856 0.000150724389087194 -1.5396 0.000549938775986723
-2.3085 0.000187783972288152 -1.9775 0.0473538735755401 -1.9145 0.156154956847106 -1.9515 0.000142552214709455 -2.016 0.000178128823466686 -1.4685 0.000697483325641707
-2.2374 0.00013413140877725 -1.911 0.0317222193667761 -1.8498 0.195982283012946 -1.8846 0.00021382832206418 -1.9464 0.000164426606276939 -1.3974 0.000684070184763973
-2.1663 0.000241436535799052 -1.8445 0.022328885874354 -1.7851 0.245818030520973 -1.8177 0.000270849207947965 -1.8768 0.000109617737517959 -1.3263 0.000670657043886256
-2.0952 0.000187783972288149 -1.778 0.0144987178028079 -1.7204 0.298085868634985 -1.7508 0.000256593986477016 -1.8072 0.000219235475035921 -1.2552 0.000751135889152598
-2.0241 0.000134131408777251 -1.7115 0.00950806122973443 -1.6557 0.354775689668964 -1.6839 0.000327870093831748 -1.7376 0.000274044343794898 -1.1841 0.000858441016174408
-1.953 0.000228023394921324 -1.645 0.00592281943873351 -1.591 0.420397916201282 -1.617 0.00039914620118647 -1.668 0.000397364298502607 -1.113 0.000912093579685297
-1.8819 0.000147544549654976 -1.5785 0.003728651462641 -1.5263 0.482231977365483 -1.5501 0.000541698415895931 -1.5984 0.000397364298502602 -1.0419 0.000831614734418958
-1.8108 0.000281675958432224 -1.512 0.00243796441788066 -1.4616 0.552998444028024 -1.4832 0.000484677530012142 -1.5288 0.000465875384451327 -0.970800000000001 0.000737722748274873
-1.7397 0.000228023394921324 -1.4455 0.00173525702684444 -1.3969 0.616822397506217 -1.4163 0.000684250630605386 -1.4592 0.000589195339159038 -0.899700000000001 0.000737722748274873
-1.6686 0.000308502240187678 -1.379 0.00120464124177631 -1.3322 0.679408195766818 -1.3494 0.000555953637366869 -1.3896 0.000712515293866735 -0.828600000000001 0.000657243903008531
-1.5975 0.000402394226331749 -1.3125 0.00101820866864427 -1.2675 0.726973992042608 -1.2825 0.000926589395611448 -1.32 0.000685110859487245 -0.757500000000001 0.000684070184763973
-1.5264 0.000643830762130806 -1.246 0.000803094161184216 -1.2028 0.772151917541596 -1.2156 0.00109765205326281 -1.2504 0.00078102637981547 -0.686400000000001 0.000751135889152607
-1.4553 0.000523112494231274 -1.1795 0.000631002555216161 -1.1381 0.794836689921027 -1.1487 0.00118318338208846 -1.1808 0.000876941900143674 -0.615300000000001 0.000563351916864448
-1.3842 0.00054993877598673 -1.113 0.00100386770148026 -1.0734 0.815280990954342 -1.0818 0.00121169382503037 -1.1112 0.00072621751105648 -0.544200000000001 0.00046945993072038
-1.3131 0.000643830762130798 -1.0465 0.00081743512834822 -1.0087 0.817374062869804 -1.0149 0.00146828781150737 -1.0416 0.00075362194543598 -0.473100000000001 0.000429220508087199
-1.242 0.000751135889152598 -0.98 0.000889139964168239 -0.944 0.806510724829741 -0.948 0.00218104888505467 -0.972 0.000712515293866735 -0.402000000000001 0.000174370831410425
-1.1709 0.000804788452663508 -0.9135 0.000989526734316253 -0.8793 0.778180554255818 -0.8811 0.00326444571684649 -0.902399999999999 0.000863239682953929 -0.330900000000001 0.000375567944576304
-1.0998 0.000791375311785773 -0.847 0.000774412226856198 -0.8146 0.745472620591127 -0.8142 0.00411975900510326 -0.832799999999999 0.000794728597005215 -0.259800000000001 0.000429220508087199
-1.0287 0.000871854157052133 -0.780499999999999 0.000602320620888162 -0.749899999999999 0.688959678873947 -0.7473 0.00491805140747615 -0.763199999999999 0.000808430814194949 -0.188700000000001 0.000268262817554503
-0.957600000000001 0.000858441016174398 -0.714 0.000717048358200193 -0.685199999999999 0.636190682695681 -0.6804 0.0071988868428275 -0.693599999999999 0.000657706425107764 -0.117600000000001 0.000120718267899525
-0.886500000000001 0.000871854157052133 -0.6475 0.000645343522380165 -0.6205 0.572912107110943 -0.6135 0.0106771608817381 -0.624 0.000616599773538521 -0.0465000000000009 0.000228023394921327
-0.815400000000001 0.000670657043886248 -0.581 0.000487592883576125 -0.5558 0.508483815967022 -0.5466 0.0150250034303764 -0.554399999999999 0.000452173167261582 0.0245999999999986 0.000214610254043599
-0.744300000000001 0.000549938775986723 -0.514499999999999 0.00055929771939615 -0.491099999999999 0.437481510215416 -0.479699999999999 0.0209694307837609 -0.484799999999999 0.000534386470400058 0.095699999999999 0.000201197113165874
-0.6732 0.000617004480375356 -0.448 0.000458910949248123 -0.426399999999999 0.374070275143087 -0.4128 0.026614498486255 -0.4152 0.000397364298502602 0.166799999999999 0.000281675958432228
-0.602100000000001 0.000563351916864448 -0.3815 0.00027247837611607 -0.361699999999999 0.314579864926467 -0.345899999999999 0.0385318636359658 -0.345599999999999 0.000191831040656429 0.237899999999999 0.000254849676676774
-0.531000000000001 0.000442633648964929 -0.315 0.000301160310444077 -0.297 0.259555657459005 -0.279 0.0504634840071466 -0.275999999999999 0.000315150995364137 0.308999999999999 0.00046945993072038
-0.459900000000001 0.000456046789842649 -0.248499999999999 0.000315501277608085 -0.2323 0.209336671431245 -0.2121 0.067013796134915 -0.206399999999999 0.000246639909415408 0.380099999999999 0.000415807367209474
-0.388800000000001 0.000348741662820853 -0.181999999999999 0.000344183211936093 -0.167599999999999 0.167652112439021 -0.1452 0.0862868555636322 -0.136799999999999 0.000246639909415408 0.451199999999999 0.000442633648964929
-0.317700000000001 0.000348741662820849 -0.1155 0.000186432573132048 -0.102899999999999 0.132467868339151 -0.0782999999999996 0.112245613862225 -0.0671999999999988 0.000232937692225666 0.522299999999999 0.000603591339497623
-0.246600000000001 0.000362154803698579 -0.0489999999999995 0.000329842244772084 -0.0381999999999998 0.101160229265782 -0.0114000000000001 0.141810943192964 0.00240000000000062 0.000260342126605153 0.593399999999999 0.000630417621253081
-0.175500000000001 0.000254849676676774 0.017500000000001 0.000129068704476035 0.0265000000000004 0.0754095487285063 0.0555000000000003 0.174270082482309 0.072000000000001 0.000274044343794898 0.664499999999999 0.000657243903008523
-0.104400000000001 0.000174370831410425 0.0840000000000005 0.000315501277608085 0.0912000000000006 0.0573383785289073 0.1224 0.217791273633103 0.141600000000001 0.000232937692225666 0.735599999999999 0.000643830762130798
-0.0333000000000006 0.000281675958432228 0.1505 0.000215114507460055 0.155900000000001 0.0405790632622318 0.1893 0.25816206083882 0.211200000000001 0.000383662081312857 0.806699999999999 0.000576765057742181
0.0377999999999989 0.000241436535799049 0.217000000000001 0.000344183211936088 0.220600000000001 0.0292882668732494 0.256200000000001 0.304933442484996 0.280800000000001 0.000452173167261588 0.877799999999999 0.000684070184763973
0.108899999999999 0.000214610254043602 0.283500000000001 0.000387206113428104 0.2853 0.0202232018873164 0.3231 0.356907979968059 0.3504 0.000438470950071837 0.948899999999999 0.000737722748274882
0.179999999999999 0.000241436535799049 0.350000000000001 0.000473251916412127 0.350000000000001 0.0135607476212326 0.390000000000001 0.413045042120647 0.420000000000001 0.000767324162625715 1.02 0.000724309607397148
0.251099999999999 0.000362154803698579 0.4165 0.00058797965372415 0.414700000000001 0.00974310236699427 0.4569 0.47589631358604 0.489600000000001 0.000671408642297509 1.0911 0.000737722748274882
0.322199999999999 0.000308502240187674 0.483000000000001 0.000473251916412121 0.479400000000001 0.00667719420915048 0.5238 0.522225783366619 0.559200000000001 0.00069881307667699 1.1622 0.000818201593541223
0.393299999999999 0.000321915381065403 0.549500000000001 0.000544956752232146 0.5441 0.00489366109809697 0.5907 0.576367114513263 0.628800000000001 0.00102766628923087 1.2333 0.000657243903008531
0.464399999999999 0.000388981085454024 0.616000000000001 0.000645343522380173 0.6088 0.00321330758850946 0.6576 0.631777160370836 0.698400000000001 0.00102766628923088 1.3044 0.000603591339497623
0.535499999999999 0.000603591339497623 0.6825 0.000688366423872176 0.673500000000001 0.00259422997971406 0.7245 0.667643297591726 0.768000000000001 0.00119209289550781 1.3755 0.000657243903008523
0.606599999999999 0.000737722748274882 0.749000000000001 0.000659684489544168 0.738200000000001 0.00168035350958751 0.7914 0.698577128183677 0.837600000000001 0.00187720375499505 1.4466 0.00054993877598673
0.677699999999999 0.000509699353353549 0.815500000000001 0.00063100255521617 0.802900000000001 0.00117919544532459 0.858300000000001 0.722682707691055 0.907200000000001 0.00242529244258488 1.5177 0.000429220508087199
0.748799999999999 0.000737722748274882 0.882000000000001 0.000860458029840231 0.8676 0.00120867533145769 0.9252 0.736310699417269 0.976800000000001 0.00304189221612337 1.5888 0.000509699353353555
0.819899999999999 0.000697483325641698 0.9485 0.000702707391036179 0.932300000000001 0.0009286164131931 0.992100000000001 0.740744073294743 1.0464 0.00427509176320047 1.6599 0.000348741662820849
0.890999999999999 0.000590178198619906 1.015 0.000803094161184205 0.997000000000001 0.000751737096394414 1.059 0.733659228223674 1.116 0.00560420683060567 1.731 0.000335328521943128
0.962099999999999 0.000818201593541223 1.0815 0.000874798997004235 1.0617 0.000781216982527528 1.1259 0.706274947777997 1.1856 0.00838575692012388 1.8021 0.000415807367209474
1.0332 0.000804788452663498 1.148 0.00055929771939615 1.1264 0.000766477039460982 1.1928 0.673929850260413 1.2552 0.0103040673266883 1.8732 0.000308502240187674
1.1043 0.000965746143196209 1.2145 0.000631002555216161 1.1911 0.000663297437995071 1.2597 0.634328845014135 1.3248 0.0143599236148527 1.9443 0.000295089099309953
1.1754 0.000858441016174408 1.281 0.00058797965372415 1.2558 0.0007222572102613 1.3266 0.591705732816 1.3944 0.0205670280018071 2.0154 0.000295089099309953
1.2465 0.000617004480375341 1.3475 0.000674025456708181 1.3205 0.000589597722662286 1.3935 0.534499529053103 1.464 0.0269933678637978 2.0865 0.000348741662820845
1.3176 0.000657243903008531 1.414 0.000688366423872185 1.3852 0.000471678178129835 1.4604 0.482738819892093 1.5336 0.0344336717978294 2.1576 0.000482873071598105
1.3887 0.00054993877598673 1.4805 0.000444569982084114 1.4499 0.000560117836529171 1.5273 0.430137052664305 1.6032 0.0477111202546912 2.2287 0.000335328521943128
1.4598 0.000509699353353555 1.547 0.000487592883576125 1.5146 0.000589597722662286 1.5942 0.374698496363804 1.6728 0.0606597154990015 2.2998 0.000442633648964929
1.5309 0.000375567944576294 1.6135 0.00044456998208412 1.5793 0.000486418121196386 1.6611 0.320300571230671 1.7424 0.0806923570304088 2.3709 0.000496286212475817
1.602 0.000402394226331754 1.68 0.000329842244772089 1.644 0.000294798861331143 1.728 0.274099398443337 1.812 0.100423549783639 2.442 0.000697483325641707
1.6731 0.000348741662820853 1.7465 0.0003728651462641 1.7087 0.000339018690530819 1.7949 0.224020805415912 1.8816 0.126964744480178 2.5131 0.00103281184758484
1.7442 0.00033532852194312 1.813 0.000358524179100087 1.7734 0.000324278747464257 1.8618 0.182780449700461 1.9512 0.153368917004817 2.5842 0.00131448780601703
1.8153 0.000375567944576304 1.8795 0.000344183211936093 1.8381 0.000235839089064917 1.9287 0.150706201390834 2.0208 0.190145667942088 2.6553 0.00148885863742749
1.8864 0.000295089099309953 1.946 0.000243796441788066 1.9028 0.000383238519730486 1.9956 0.11821855165855 2.0904 0.227086845485645 2.7264 0.0023472996536019
1.9575 0.000241436535799052 2.0125 0.000286819343280069 1.9675 0.000442198291996714 2.0625 0.0938278677217648 2.16 0.263205889997813 2.7975 0.00325939323328721
2.0286 0.000321915381065395 2.079 0.000315501277608085 2.0322 0.000280058918264586 2.1294 0.0711478103614883 2.2296 0.30919053088659 2.8686 0.00393005027717337
2.0997 0.000228023394921327 2.1455 0.000143409671640039 2.0969 0.000250579032131471 2.1963 0.0544549460190113 2.2992 0.357531953132018 2.9397 0.00481531757510332
2.1708 0.000308502240187678 2.212 0.000301160310444081 2.1616 0.000339018690530814 2.2632 0.0421384346681145 2.3688 0.404694984699121 3.0108 0.00716261722870522
2.2419 0.000268262817554496 2.2785 0.000329842244772089 2.2263 0.000471678178129828 2.3301 0.0283108698412975 2.4384 0.449336808303299 3.0819 0.00891973868368699
2.313 0.000415807367209479 2.345 0.000401547080592097 2.291 0.0004127184058636 2.397 0.0213115560990639 2.508 0.494896680459213 3.153 0.0127961363973498
2.3841 0.000509699353353555 2.4115 0.000430229014920116 2.3557 0.000442198291996714 2.4639 0.0158660614971622 2.5776 0.541607538859054 3.2241 0.0163237924481915
2.4552 0.000442633648964929 2.478 0.00055929771939615 2.4204 0.000368498576663939 2.5308 0.010434822116732 2.6472 0.576438574955371 3.2952 0.0217561145036702
2.5263 0.000456046789842643 2.5445 0.000559297719396135 2.4851 0.000589597722662286 2.5977 0.00849611199668343 2.7168 0.618202932949729 3.3663 0.028610229492187
2.5974 0.000643830762130806 2.611 0.000702707391036189 2.5498 0.000604337665728843 2.6646 0.00540272893748843 2.7864 0.642647688416234 3.4374 0.0390993056585688
2.6685 0.000617004480375356 2.6775 0.000731389325364197 2.6145 0.000574857779595728 2.7315 0.00397720679039375 2.856 0.659241073432999 3.5085 0.0480458706240114
2.7396 0.000456046789842643 2.744 0.000602320620888162 2.6792 0.0006190776087954 2.7984 0.0029223204015438 2.9256 0.67188821989915 3.5796 0.0614724246426127
2.8107 0.000858441016174408 2.8105 0.00063100255521617 2.7439 0.000692777324128186 2.8653 0.00208126233475802 2.9952 0.668503772253283 3.6507 0.0782925033032816
2.8818 0.000871854157052133 2.877 0.00070270739103617 2.8086 0.000589597722662286 2.9322 0.00161084002621683 3.0648 0.663762805105614 3.7218 0.0968294639962977
2.9529 0.000777962170908058 2.9435 0.000702707391036189 2.8733 0.000692777324128186 2.9991 0.00158232958327498 3.1344 0.645223705247906 3.7929 0.11839779452768
3.024 0.000818201593541212 3.01 0.000616661588052166 2.938 0.000840176754793757 3.066 0.00109765205326279 3.204 0.61705194670579 3.864 0.1434937811099
3.0951 0.00052311249423128 3.0765 0.000616661588052149 3.0027 0.000707517267194762 3.1329 0.000727016295018213 3.2736 0.587825117440064 3.9351 0.171178503881528
3.1662 0.00054993877598673 3.143 0.00081743512834822 3.0674 0.000736997153327857 3.1998 0.000741271516489158 3.3432 0.547335065644353 4.0062 0.206119735868002
3.2373 0.000670657043886256 3.2095 0.000688366423872185 3.1321 0.0006190776087954 3.2667 0.000698505852076341 3.4128 0.49989798973347 4.0773 0.239008757300184
3.3084 0.000603591339497616 3.276 0.000415888047756112 3.1968 0.000574857779595728 3.3336 0.000555953637366869 3.4824 0.45744852087964 4.1484 0.274955974852481
3.3795 0.000536525635109005 3.3425 0.000530615785068143 3.2615 0.000663297437995071 3.4005 0.000684250630605377 3.552 0.41223120415347 4.2195 0.311466544321655
3.4506 0.000576765057742181 3.409 0.000516274817904125 3.3262 0.000501158064262943 3.4674 0.000484677530012142 3.6216 0.359395454669824 4.2906 0.355488472682349
3.5217 0.000576765057742166 3.4755 0.000688366423872185 3.3909 0.0006190776087954 3.5343 0.000541698415895938 3.6912 0.31442477785308 4.3617 0.397860584715073
3.5928 0.000402394226331754 3.542 0.000387206113428104 3.4556 0.000589597722662286 3.6012 0.000342125315302689 3.7608 0.271180580402238 4.4328 0.440527785847126
3.6639 0.000402394226331754 3.6085 0.000559297719396135 3.5203 0.000427458348930157 3.6681 0.00039914620118647 3.8304 0.230443888697133 4.5039 0.478795476771276
3.735 0.000536525635109005 3.675 0.000415888047756112 3.585 0.000368498576663939 3.735 0.000285104429418907 3.9 0.194146715361498 4.575 0.508062950166473
3.8061 0.000268262817554496 3.7415 0.000387206113428104 3.6497 0.000324278747464257 3.8019 0.000370635758244579 3.9696 0.160877732024793 4.6461 0.543540707788042
3.8772 0.000228023394921327 3.808 0.00044456998208412 3.7144 0.0004127184058636 3.8688 0.000327870093831752 4.0392 0.129157099230537 4.7172 0.573223988550461
3.9483 0.000268262817554503 3.8745 0.000430229014920116 3.7791 0.000383238519730486 3.9357 0.000384890979715525 4.1088 0.106274396523663 4.7883 0.595986088619961
4.0194 0.00033532852194312 3.941 0.000387206113428094 3.8438 0.0004127184058636 4.0026 0.000327870093831743 4.1784 0.080733463681976 4.8594 0.602451222523009
4.0905 0.000214610254043602 4.0075 0.00044456998208412 3.9085 0.000383238519730486 4.0695 0.00021382832206418 4.248 0.0649485094793917 4.9305 0.616065560513915
4.1616 0.000375567944576304 4.074 0.000272478376116073 3.9732 0.000368498576663929 4.1364 0.000356380536773643 4.3176 0.0498760705706721 5.0016 0.615596100583195
4.2327 0.000509699353353555 4.1405 0.000344183211936083 4.0379 0.000383238519730486 4.2033 0.000470422308541197 4.3872 0.0374618617967621 5.0727 0.60966749231524
4.3038 0.000523112494231267 4.207 0.000315501277608085 4.1026 0.000250579032131471 4.2702 0.000456167087070251 4.4568 0.0282950784968236 5.1438 0.589118560490551
4.3749 0.000429220508087204 4.2735 0.00055929771939615 4.1673 0.000339018690530824 4.3371 0.000342125315302689 4.5264 0.0214028632503818 5.2149 0.573277641113972
4.446 0.000509699353353555 4.34 0.000272478376116073 4.232 0.000456938235063271 4.404 0.000441911865599306 4.596 0.0164289584105039 5.286 0.545740462892002
4.5171 0.000509699353353542 4.4065 0.000358524179100096 4.2967 0.000442198291996714 4.4709 0.000427656644128372 4.6656 0.0110987959236935 5.3571 0.513548924785449
4.5882 0.000362154803698579 4.473 0.000602320620888146 4.3614 0.000368498576663929 4.5378 0.000570208858837814 4.7352 0.00834465026855476 5.4282 0.473376567856675
4.6593 0.000576765057742181 4.5395 0.000516274817904139 4.4261 0.000530637950396057 4.6047 0.000570208858837814 4.8048 0.00634412655885181 5.4993 0.435014984946381
4.7304 0.000657243903008531 4.606 0.00044456998208412 4.4908 0.000574857779595728 4.6716 0.000541698415895923 4.8744 0.00423398511163123 5.5704 0.39681435972662
4.8015 0.00067065704388624 4.6725 0.000444569982084108 4.5555 0.000442198291996714 4.7385 0.000627229744721612 4.944 0.0030692966505029 5.6415 0.354790989356699
4.8726 0.000590178198619906 4.739 0.000587979653724158 4.6202 0.000383238519730486 4.8054 0.000570208858837814 5.0136 0.00216495031597972 5.7126 0.312995642381716
4.9437 0.00054993877598673 4.8055 0.000573638686560154 4.6849 0.000633817551861957 4.8723 0.000727016295018213 5.0832 0.00182239488623605 5.7837 0.277249621942578
5.0148 0.000563351916864441 4.872 0.000731389325364197 4.7496 0.000560117836529171 4.9392 0.000627229744721596 5.1528 0.0016716704971489 5.8548 0.236621218223943
5.0859 0.000697483325641707 4.9385 0.000774412226856208 4.8143 0.000604337665728859 5.0061 0.000784037180902015 5.2224 0.000931750768902666 5.9259 0.201666573096597
5.157 0.000603591339497631 5.005 0.000487592883576118 4.879 0.000751737096394414 5.073 0.000684250630605377 5.292 0.000849537465764173 5.997 0.170561499401153
5.2281 0.000563351916864455 5.0715 0.00055929771939615 4.9437 0.000574857779595728 5.1399 0.000598719301779705 5.3616 0.000685110859487254 6.0681 0.142407316698808
5.2992 0.000536525635108992 5.138 0.000717048358200193 5.0084 0.000501158064262943 5.2068 0.00061297452325065 5.4312 0.000506982036020568 6.1392 0.116654086213573
5.3703 0.000536525635109005 5.2045 0.000473251916412115 5.0731 0.000663297437995071 5.2737 0.000627229744721596 5.5008 0.000438470950071831 6.2103 0.0964941354743546
5.4414 0.000362154803698579 5.271 0.000731389325364197 5.1378 0.000678037381061628 5.3406 0.000541698415895938 5.5704 0.000424768732882098 6.2814 0.0751404151970162
5.5125 0.000482873071598093 5.3375 0.000573638686560154 5.2025 0.000560117836529171 5.4075 0.000598719301779705 5.64 0.000342555429743627 6.3525 0.0611639224024251
5.5836 0.000321915381065403 5.404 0.000458910949248123 5.2672 0.0006190776087954 5.4744 0.000327870093831743 5.7096 0.000342555429743618 6.4236 0.0472276690304702
5.6547 0.000388981085454029 5.4705 0.000430229014920116 5.3319 0.000604337665728843 5.5413 0.000413401422657415 5.7792 0.000315150995364137 6.4947 0.0375970338802635
5.7258 0.000268262817554503 5.537 0.000573638686560139 5.3966 0.000486418121196399 5.6082 0.000484677530012155 5.8488 0.000150724389087196 6.5658 0.0287711871827204
5.7969 0.000295089099309945 5.6035 0.000501933850740135 5.4613 0.000353758633597371 5.6751 0.000356380536773634 5.9184 0.000150724389087192 6.6369 0.0214744385452374
5.868 0.000254849676676777 5.67 0.000358524179100096 5.526 0.000560117836529171 5.742 0.000313614872360798 5.988 0.000219235475035921 6.708 0.0152775674597289
5.9391 0.000147544549654976 5.7365 0.000315501277608076 5.5907 0.000383238519730486 5.8089 0.000285104429418907 6.0576 0.000123319954707706 6.7791 0.0119511085220531
6.0102 0.000134131408777251 5.803 0.000215114507460058 5.6554 0.000294798861331143 5.8758 0.00018531787912229 6.1272 0.000191831040656426 6.8502 0.00849051817560001
6.0813 8.04788452663488e-05 5.8695 0.000157750638804042 5.7201 0.000383238519730486 5.9427 0.00019957310059324 6.1968 0.000150724389087196 6.9213 0.00646513390306335
6.1524 0.000147544549654976 5.936 0.000200773540296054 5.7848 0.000250579032131471 6.0096 0.000171062657651344 6.2664 8.22133031384705e-05 6.9924 0.00449340219403792
6.2235 0.000147544549654976 6.0025 0.000143409671640039 5.8495 0.000265318975198029 6.0765 0.000171062657651344 6.336 5.48088687589789e-05 7.0635 0.00351424290996398
6.2946 0.000107305127021798 6.069 0.000100386770148024 5.9142 0.000265318975198029 6.1434 8.55313288256721e-05 6.4056 4.11066515692352e-05 7.1346 0.00237412593535729
6.3657 9.38919861440759e-05 6.1355 0.000114727737312031 5.9789 0.000191619259865248 6.2103 8.55313288256744e-05 6.4752 5.48088687589803e-05 7.2057 0.00154251120093839
6.4368 5.36525635109005e-05 6.202 8.60458029840231e-05 6.0436 0.000132659487599014 6.2772 7.12761073547268e-05 6.5448 2.74044343794895e-05 7.2768 0.000952333002318484
6.5079 8.04788452663508e-05 6.2685 4.30229014920104e-05 6.1083 5.89597722662286e-05 6.3441 2.85104429418907e-05 6.6144 2.74044343794902e-05 7.3479 0.00052311249423128
6.579 2.68262817554496e-05 6.335 5.73638686560154e-05 6.173 4.42198291996714e-05 6.411 4.27656644128361e-05 6.684 0 7.419 0.000576765057742166
6.6501 1.34131408777251e-05 6.4015 0.000114727737312031 6.2377 8.84396583993428e-05 6.4779 2.85104429418915e-05 6.7536 2.74044343794895e-05 7.4901 0.000375567944576304
6.7212 2.68262817554503e-05 6.468 4.30229014920116e-05 6.3024 8.84396583993428e-05 6.5448 8.55313288256721e-05 6.8232 0 7.5612 0.000308502240187678
6.7923 1.34131408777248e-05 6.5345 1.43409671640039e-05 6.3671 4.42198291996714e-05 6.6117 1.42552214709454e-05 6.8928 0 7.6323 0.000107305127021798
6.8634 0 6.601 2.86819343280069e-05 6.4318 2.94798861331143e-05 6.6786 0 6.9624 0 7.7034 5.36525635109005e-05
6.9345 0 6.6675 1.43409671640039e-05 6.4965 2.94798861331143e-05 6.7455 0 7.032 0 7.7745 5.36525635109005e-05
7.0056 1.34131408777251e-05 6.734 1.43409671640039e-05 6.5612 0 6.8124 2.85104429418915e-05 7.1016 0 7.8456 1.34131408777251e-05
7.0767 0 6.8005 0 6.6259 1.47399430665571e-05 6.8793 1.42552214709454e-05 7.1712 0 7.9167 1.34131408777248e-05
7.1478 0 6.867 5.73638686560154e-05 6.6906 1.47399430665571e-05 6.9462 1.42552214709454e-05 7.2408 0 7.9878 1.34131408777253e-05
7.2189 1.34131408777251e-05 6.9335 1.43409671640039e-05 6.7553 2.94798861331143e-05 7.0131 1.42552214709454e-05 7.3104 1.37022171897451e-05 8.0589 1.34131408777248e-05


==> FigTikz/data_txt/laser_noise_example3.txt <==
0 0.408314374189058
0.0045045045045045 0.422935401296658
0.00900900900900901 0.418396072240963
0.0135135135135135 0.414191212707775
0.018018018018018 0.392076605359511
0.0225225225225225 0.41765078992908
0.027027027027027 0.40036402850109
0.0315315315315315 0.43479110212262
0.036036036036036 0.416757466499848
0.0405405405405405 0.436183868776401
0.045045045045045 0.405408671543757
0.0495495495495495 0.379524114467667
0.0540540540540541 0.42793570522288
0.0585585585585586 0.378439234977924
0.0630630630630631 0.39374279595139
0.0675675675675676 0.407070888500567
0.0720720720720721 0.374879633642439
0.0765765765765766 0.387639082211216
0.0810810810810811 0.362559782042871
0.0855855855855856 0.406065114209097
0.0900900900900901 0.40752430981439
0.0945945945945946 0.397359450000713
0.0990990990990991 0.400540981835557
0.103603603603604 0.414724323999962
0.108108108108108 0.408037648878153
0.112612612612613 0.382094275674172
0.117117117117117 0.414230161279492
0.121621621621622 0.377360652957944
0.126126126126126 0.376718602993811
0.130630630630631 0.407822541682066
0.135135135135135 0.36585413950174
0.13963963963964 0.371309118767165
0.144144144144144 0.372494446123488
0.148648648648649 0.413184640534014
0.153153153153153 0.393727553038095
0.157657657657658 0.401125376514167
0.162162162162162 0.355107392039459
0.166666666666667 0.399662033726899
0.171171171171171 0.454915995512346
0.175675675675676 0.424980440261582
0.18018018018018 0.392082990514181
0.184684684684685 0.423202800070444
0.189189189189189 0.38168840739853
0.193693693693694 0.37784319741291
0.198198198198198 0.368405013024257
0.202702702702703 0.420789641633946
0.207207207207207 0.391214845162763
0.211711711711712 0.456675992718232
0.216216216216216 0.382291755633539
0.220720720720721 0.408403601777782
0.225225225225225 0.413694350139997
0.22972972972973 0.436735889339306
0.234234234234234 0.379902505276708
0.238738738738739 0.393656660275735
0.243243243243243 0.402514967855818
0.247747747747748 0.425050011395548
0.252252252252252 0.398627677315574
0.256756756756757 0.380660886847879
0.261261261261261 0.420146524206178
0.265765765765766 0.40177133269107
0.27027027027027 0.394387345479375
0.274774774774775 0.380615643709278
0.279279279279279 0.407219359899105
0.283783783783784 0.382985148979263
0.288288288288288 0.392124983921818
0.292792792792793 0.437586901319996
0.297297297297297 0.405839448501816
0.301801801801802 0.416073721522758
0.306306306306306 0.39276941514123
0.310810810810811 0.374848818097203
0.315315315315315 0.396448727310872
0.31981981981982 0.420093269034064
0.324324324324324 0.411614635687564
0.328828828828829 0.375255786503682
0.333333333333333 0.403049507539177
0.337837837837838 0.408311526075804
0.342342342342342 0.425538474213046
0.346846846846847 0.397826857799766
0.351351351351351 0.401117888729484
0.355855855855856 0.420834891332262
0.36036036036036 0.402324706157027
0.364864864864865 0.384787859459449
0.369369369369369 0.394321292282939
0.373873873873874 0.41334708970837
0.378378378378378 0.384891591083219
0.382882882882883 0.378145309912982
0.387387387387387 0.375027287804809
0.391891891891892 0.400653139120987
0.396396396396396 0.389172835134494
0.400900900900901 0.41567493193406
0.405405405405405 0.413600962023761
0.40990990990991 0.398379366633915
0.414414414414414 0.408370890627051
0.418918918918919 0.377737122681864
0.423423423423423 0.376884743393054
0.427927927927928 0.404236088508859
0.432432432432432 0.382954989164773
0.436936936936937 0.403730024527206
0.441441441441441 0.399233525405685
0.445945945945946 0.430296520233951
0.45045045045045 0.42957505032221
0.454954954954955 0.41234711579773
0.459459459459459 0.393757365777373
0.463963963963964 0.345055257393778
0.468468468468468 0.402333579738203
0.472972972972973 0.413739679889603
0.477477477477477 0.388946809618265
0.481981981981982 0.396062780098328
0.486486486486487 0.421716314905311
0.490990990990991 0.401303543826659
0.495495495495495 0.442413573300544
0.5 0.442261184668324
0.504504504504504 0.435263368331818
0.509009009009009 0.355245325936701
0.513513513513513 0.427144365831054
0.518018018018018 0.401184090719566
0.522522522522523 0.405692540169145
0.527027027027027 0.39583248877869
0.531531531531532 0.420303274240585
0.536036036036036 0.382865295200358
0.540540540540541 0.4005230222728
0.545045045045045 0.389426083064796
0.54954954954955 0.417489820254859
0.554054054054054 0.382089609966476
0.558558558558559 0.375262564018417
0.563063063063063 0.385795695793538
0.567567567567568 0.408652845852368
0.572072072072072 0.365542414184547
0.576576576576577 0.403682900025672
0.581081081081081 0.470483635649699
0.585585585585586 0.385931944567116
0.59009009009009 0.40656683865823
0.594594594594595 0.419889047814553
0.599099099099099 0.37975452209226
0.603603603603604 0.39037879049652
0.608108108108108 0.389650980981034
0.612612612612613 0.396344712652445
0.617117117117117 0.413806825196793
0.621621621621622 0.367203749581619
0.626126126126126 0.437830052203878
0.630630630630631 0.446329250938437
0.635135135135135 0.401952334099985
0.63963963963964 0.400233200636148
0.644144144144144 0.416118717280013
0.648648648648649 0.38267261107555
0.653153153153153 0.428546594423168
0.657657657657658 0.401565455791382
0.662162162162162 0.414454502760634
0.666666666666667 0.390800022667968
0.671171171171171 0.427799135375787
0.675675675675676 0.398796596711488
0.68018018018018 0.408352299679548
0.684684684684685 0.418577364708473
0.689189189189189 0.352535526548463
0.693693693693694 0.402924854364853
0.698198198198198 0.447554521830961
0.702702702702703 0.403916982920594
0.707207207207207 0.460509881040193
0.711711711711712 0.382130947250882
0.716216216216216 0.412112038212428
0.720720720720721 0.380843550192398
0.725225225225225 0.385211320548482
0.72972972972973 0.404484279667507
0.734234234234234 0.371731042731159
0.738738738738739 0.390275636203933
0.743243243243243 0.419264157532395
0.747747747747748 0.369479317392796
0.752252252252252 0.378018647486951
0.756756756756757 0.416874399675325
0.761261261261261 0.385182589686689
0.765765765765766 0.43852257087814
0.77027027027027 0.4019297105978
0.774774774774775 0.400787521257331
0.779279279279279 0.420733796063498
0.783783783783784 0.405047206306041
0.788288288288288 0.402356953137895
0.792792792792793 0.395771146034123
0.797297297297297 0.401789005015861
0.801801801801802 0.371293784350454
0.806306306306306 0.387430410132954
0.810810810810811 0.403167632846954
0.815315315315315 0.405127404025251
0.81981981981982 0.401993693500609
0.824324324324324 0.397443583736322
0.828828828828829 0.42042774238472
0.833333333333333 0.41044633126602
0.837837837837838 0.430897894366979
0.842342342342342 0.357148062751423
0.846846846846847 0.395092296843147
0.851351351351351 0.411320036218897
0.855855855855856 0.373906545598087
0.86036036036036 0.358224927716139
0.864864864864865 0.400817761040662
0.869369369369369 0.423373257956228
0.873873873873874 0.424876246251337
0.878378378378378 0.407617295961276
0.882882882882883 0.405528355757908
0.887387387387387 0.394831335023402
0.891891891891892 0.396712987411489
0.896396396396396 0.424442129660954
0.900900900900901 0.353733078869915
0.905405405405405 0.393507280007251
0.90990990990991 0.396002085314693
0.914414414414414 0.392920614619169
0.918918918918919 0.454284090223508
0.923423423423423 0.401797299921419
0.927927927927928 0.400182947651087
0.932432432432432 0.392053262397712
0.936936936936937 0.424762248887118
0.941441441441441 0.394109428390008
0.945945945945946 0.420739358680284
0.95045045045045 0.411649174356443
0.954954954954955 0.388111679466437
0.959459459459459 0.396571825378308
0.963963963963964 0.419361362710735
0.968468468468468 0.386690104648648
0.972972972972973 0.381220114515555
0.977477477477477 0.37648742694464
0.981981981981982 0.425227977154544
0.986486486486487 0.411231668501028
0.990990990990991 0.422771729808307
0.995495495495496 0.399151743075785
1 0.390886528363324
1.0045045045045 0.38043692054503
1.00900900900901 0.440969578826041
1.01351351351351 0.411118748143988
1.01801801801802 0.401579967461108
1.02252252252252 0.39118416439825
1.02702702702703 0.397929650144662
1.03153153153153 0.390982228560842
1.03603603603604 0.413406224493312
1.04054054054054 0.396426426129252
1.04504504504505 0.426359934885222
1.04954954954955 0.4027933912078
1.05405405405405 0.430677847759518
1.05855855855856 0.389663896452739
1.06306306306306 0.394164921587698
1.06756756756757 0.365563874531396
1.07207207207207 0.391545774160717
1.07657657657658 0.424358307073679
1.08108108108108 0.341913818472042
1.08558558558559 0.360641549104237
1.09009009009009 0.418586375958441
1.09459459459459 0.414805268584398
1.0990990990991 0.424256749700256
1.1036036036036 0.427704458735265
1.10810810810811 0.380307211543683
1.11261261261261 0.409869516013544
1.11711711711712 0.374935308722656
1.12162162162162 0.442433201537106
1.12612612612613 0.412950632714062
1.13063063063063 0.419795683352334
1.13513513513514 0.375370308478567
1.13963963963964 0.405735665308287
1.14414414414414 0.388078454600318
1.14864864864865 0.412504245858206
1.15315315315315 0.421940659516044
1.15765765765766 0.39544308995008
1.16216216216216 0.384009608779939
1.16666666666667 0.392788490205238
1.17117117117117 0.374780494965581
1.17567567567568 0.40257550154478
1.18018018018018 0.419231687782989
1.18468468468468 0.377416168863438
1.18918918918919 0.388824374029766
1.19369369369369 0.360137932459334
1.1981981981982 0.38457767673011
1.2027027027027 0.39245924007933
1.20720720720721 0.412948671554242
1.21171171171171 0.393980388832031
1.21621621621622 0.433924872633217
1.22072072072072 0.40137272407744
1.22522522522523 0.403495447119533
1.22972972972973 0.38387976742456
1.23423423423423 0.419445871157682
1.23873873873874 0.413987899853876
1.24324324324324 0.409474035735623
1.24774774774775 0.437225676059702
1.25225225225225 0.397020944766295
1.25675675675676 0.391423180189978
1.26126126126126 0.407303429391431
1.26576576576577 0.417332476392817
1.27027027027027 0.38481909140553
1.27477477477477 0.424278619554164
1.27927927927928 0.37922621716946
1.28378378378378 0.434321033020195
1.28828828828829 0.395567011592269
1.29279279279279 0.410892635217751
1.2972972972973 0.412446143905275
1.3018018018018 0.384630396807509
1.30630630630631 0.418376636751614
1.31081081081081 0.398593734814711
1.31531531531532 0.388326106593042
1.31981981981982 0.420500994944849
1.32432432432432 0.395277305107077
1.32882882882883 0.444887006733054
1.33333333333333 0.401211631724643
1.33783783783784 0.364770484479074
1.34234234234234 0.404651668679553
1.34684684684685 0.386424802646339
1.35135135135135 0.437572349271322
1.35585585585586 0.372625334888127
1.36036036036036 0.42694954375192
1.36486486486486 0.382512819375279
1.36936936936937 0.426959169976097
1.37387387387387 0.392439320836963
1.37837837837838 0.385403983139805
1.38288288288288 0.368386682935422
1.38738738738739 0.374235725679578
1.39189189189189 0.402467000526265
1.3963963963964 0.415351938200177
1.4009009009009 0.403558691087308
1.40540540540541 0.368331897302361
1.40990990990991 0.401305031680877
1.41441441441441 0.398251133432102
1.41891891891892 0.383447822141125
1.42342342342342 0.378247164600527
1.42792792792793 0.415642927016585
1.43243243243243 0.384136507841314
1.43693693693694 0.376374898399528
1.44144144144144 0.382879110574393
1.44594594594595 0.402621807177013
1.45045045045045 0.365137618079161
1.45495495495495 0.388212853775104
1.45945945945946 0.412350761237603
1.46396396396396 0.417434334251608
1.46846846846847 0.439745426767994
1.47297297297297 0.407049103077847
1.47747747747748 0.371160815241496
1.48198198198198 0.41985815877434
1.48648648648649 0.399936151385323
1.49099099099099 0.397462112402234
1.4954954954955 0.414124283971694
1.5 0.413629497899552
1.5045045045045 0.388503909607129
1.50900900900901 0.428050966235191
1.51351351351351 0.379854100830841
1.51801801801802 0.42476342293747
1.52252252252252 0.409937323170287
1.52702702702703 0.414976364235404
1.53153153153153 0.392362428008369
1.53603603603604 0.409750101816915
1.54054054054054 0.428353707395788
1.54504504504505 0.393652866486237
1.54954954954955 0.423968999419668
1.55405405405405 0.408237537131755
1.55855855855856 0.389225421782664
1.56306306306306 0.401430819070745
1.56756756756757 0.349111077053055
1.57207207207207 0.407007544357465
1.57657657657658 0.358715962790755
1.58108108108108 0.407913738678197
1.58558558558559 0.410038666594663
1.59009009009009 0.379947105133351
1.59459459459459 0.412455446321919
1.5990990990991 0.371882878146589
1.6036036036036 0.456164638499343
1.60810810810811 0.423448171665625
1.61261261261261 0.379605967707173
1.61711711711712 0.407082489411006
1.62162162162162 0.37639131267722
1.62612612612613 0.41144272313947
1.63063063063063 0.412260993082112
1.63513513513514 0.431871949615951
1.63963963963964 0.376316619213254
1.64414414414414 0.414872586917526
1.64864864864865 0.395558486348046
1.65315315315315 0.40511015720258
1.65765765765766 0.435204735922933
1.66216216216216 0.427497315424241
1.66666666666667 0.392655343518406
1.67117117117117 0.414613310516172
1.67567567567568 0.390093102705789
1.68018018018018 0.39529586036686
1.68468468468468 0.400083251618902
1.68918918918919 0.395333857648561
1.69369369369369 0.408324099725874
1.6981981981982 0.369061144587134
1.7027027027027 0.403944564575643
1.70720720720721 0.361863683167744
1.71171171171171 0.389436307714975
1.71621621621622 0.394149635533892
1.72072072072072 0.406243171803985
1.72522522522523 0.406000911790978
1.72972972972973 0.417838315635577
1.73423423423423 0.41520398460532
1.73873873873874 0.389708804084433
1.74324324324324 0.414578764489716
1.74774774774775 0.384293361631359
1.75225225225225 0.405152076473753
1.75675675675676 0.397591401290895
1.76126126126126 0.393655118178019
1.76576576576577 0.428665435749992
1.77027027027027 0.406900518406019
1.77477477477477 0.373741087831563
1.77927927927928 0.426991139633737
1.78378378378378 0.417195923815412
1.78828828828829 0.425862004474314
1.79279279279279 0.372603081403598
1.7972972972973 0.398836950338121
1.8018018018018 0.382542154869255
1.80630630630631 0.380718774121626
1.81081081081081 0.367490821143922
1.81531531531532 0.405632677840151
1.81981981981982 0.365491594974367
1.82432432432432 0.373511692372308
1.82882882882883 0.391189364403684
1.83333333333333 0.403063651839508
1.83783783783784 0.399413759152298
1.84234234234234 0.394858609620168
1.84684684684685 0.40949517386696
1.85135135135135 0.389726199201781
1.85585585585586 0.405610714547916
1.86036036036036 0.432455394542249
1.86486486486486 0.392725090008485
1.86936936936937 0.368687836030415
1.87387387387387 0.414750230808347
1.87837837837838 0.38107029112502
1.88288288288288 0.402043448792146
1.88738738738739 0.426326871576241
1.89189189189189 0.377693262654749
1.8963963963964 0.399732231410394
1.9009009009009 0.411366673471391
1.90540540540541 0.430599668610793
1.90990990990991 0.402467398408688
1.91441441441441 0.365715597571303
1.91891891891892 0.41265456494968
1.92342342342342 0.404097734884788
1.92792792792793 0.42457570214403
1.93243243243243 0.413017237577361
1.93693693693694 0.370805765222771
1.94144144144144 0.420211760518081
1.94594594594595 0.373754463421398
1.95045045045045 0.430875748024667
1.95495495495495 0.39670323764858
1.95945945945946 0.351988056212464
1.96396396396396 0.435237395869196
1.96846846846847 0.392829384316075
1.97297297297297 0.402581947580315
1.97747747747748 0.423238399945367
1.98198198198198 0.396648536717462
1.98648648648649 0.427461682384421
1.99099099099099 0.396997351993813
1.9954954954955 0.394997359927654
2 0.41373398287979
2.0045045045045 0.404669683421135
2.00900900900901 0.399346620312286
2.01351351351351 0.375354031953439
2.01801801801802 0.459505978437073
2.02252252252252 0.373423559493444
2.02702702702703 0.441502222946538
2.03153153153153 0.39785240731101
2.03603603603604 0.418520180439164
2.04054054054054 0.419930639769539
2.04504504504505 0.396149019502652
2.04954954954955 0.384123966840487
2.05405405405405 0.402996207563573
2.05855855855856 0.392916258749817
2.06306306306306 0.400961893656741
2.06756756756757 0.378265787997936
2.07207207207207 0.39315107055846
2.07657657657658 0.402723375088949
2.08108108108108 0.411352935685736
2.08558558558559 0.378245785029332
2.09009009009009 0.433321769095854
2.09459459459459 0.379989620699439
2.0990990990991 0.417717022317373
2.1036036036036 0.38686593984921
2.10810810810811 0.40192346683224
2.11261261261261 0.40906898594684
2.11711711711712 0.369280340070675
2.12162162162162 0.421249413499301
2.12612612612613 0.359603692470337
2.13063063063063 0.402577863898102
2.13513513513514 0.382358051040811
2.13963963963964 0.377466786188703
2.14414414414414 0.407055484414397
2.14864864864865 0.397751162831812
2.15315315315315 0.397790605890297
2.15765765765766 0.40632774466378
2.16216216216216 0.384133381407443
2.16666666666667 0.401720988920526
2.17117117117117 0.388294402714789
2.17567567567568 0.401201671059143
2.18018018018018 0.359073495666948
2.18468468468468 0.412290405520378
2.18918918918919 0.399345989188584
2.19369369369369 0.428161011325338
2.1981981981982 0.375307806449933
2.2027027027027 0.421577062047778
2.20720720720721 0.381126872352241
2.21171171171171 0.386936633499576
2.21621621621622 0.379683560685678
2.22072072072072 0.34294522660014
2.22522522522523 0.399281608970134
2.22972972972973 0.413031694048344
2.23423423423423 0.392626407601527
2.23873873873874 0.42038526120829
2.24324324324324 0.393678471399612

==> FigTikz/data_txt/laser_noise_example4.txt <==
2.24774774774775 0.37801646134125
2.25225225225225 1.20777103944109
2.25675675675676 1.04550630693842
2.26126126126126 1.21997006628708
2.26576576576577 1.13116537568204
2.27027027027027 1.20168006888551
2.27477477477477 1.20869904650979
2.27927927927928 1.22103780958681
2.28378378378378 1.22818696112502
2.28828828828829 1.119927204569
2.29279279279279 1.18914456312464
2.2972972972973 1.20688096022367
2.3018018018018 1.26366835211588
2.30630630630631 1.16137819765774
2.31081081081081 1.22855550418457
2.31531531531532 1.23272709428616
2.31981981981982 1.23053372203828
2.32432432432432 1.25973778995458
2.32882882882883 1.25168211971703
2.33333333333333 1.24509348295807
2.33783783783784 1.2815289446482
2.34234234234234 1.15608616400914
2.34684684684685 1.15741926469101
2.35135135135135 1.1309313529321
2.35585585585586 1.15344377916518
2.36036036036036 1.16342505077821
2.36486486486486 1.27975371367979
2.36936936936937 1.24824541941987
2.37387387387387 1.12993700704322
2.37837837837838 1.22534705968805
2.38288288288288 1.36371289586011
2.38738738738739 1.27890591131236
2.39189189189189 1.18206132567772
2.3963963963964 1.21821296493644
2.4009009009009 1.27981171786058
2.40540540540541 1.23890411092104
2.40990990990991 1.15602407460048
2.41441441441441 1.17905478689522
2.41891891891892 1.12591639820211
2.42342342342342 1.24113600874793
2.42792792792793 1.17776128715243
2.43243243243243 1.15477497324374
2.43693693693694 1.16430532136119
2.44144144144144 1.19120032937339
2.44594594594595 1.18445571014286
2.45045045045045 1.14346317700402
2.45495495495495 1.26208338888405
2.45945945945946 1.28929167775882
2.46396396396396 1.24130048065036
2.46846846846847 1.11309809222205
2.47297297297297 1.17964144397342
2.47747747747748 1.18733128002955
2.48198198198198 1.14117642566896
2.48648648648649 1.23015278190631
2.49099099099099 1.18986426855503
2.4954954954955 1.18633307244891
2.5 1.16768075726231
2.5045045045045 1.10798980476806
2.50900900900901 1.14594224956301
2.51351351351351 1.24236045139731
2.51801801801802 1.22665951098019
2.52252252252252 1.23056174714805
2.52702702702703 1.25669948835783
2.53153153153153 1.20094644673061
2.53603603603604 1.23120366540865
2.54054054054054 1.23756905890975
2.54504504504505 1.13986238028435
2.54954954954955 1.18072310011448
2.55405405405405 1.20665494496438
2.55855855855856 1.26252133921222
2.56306306306306 1.22620358418764
2.56756756756757 1.15290064524754
2.57207207207207 1.30193448966889
2.57657657657658 1.19484871524285
2.58108108108108 1.15806056287615
2.58558558558559 1.19011948212808
2.59009009009009 1.18830395590651
2.59459459459459 1.15669736006415
2.5990990990991 1.32321038619834
2.6036036036036 1.11730992109364
2.60810810810811 1.17547850739476
2.61261261261261 1.19420189443944
2.61711711711712 1.20442159240866
2.62162162162162 1.22834057228021
2.62612612612613 1.28672825122314
2.63063063063063 1.25286678676254
2.63513513513514 1.26622220133833
2.63963963963964 1.28739025206786
2.64414414414414 1.1834186934403
2.64864864864865 1.25550338682166
2.65315315315315 1.10757268004796
2.65765765765766 1.22163455608126
2.66216216216216 1.2195864731063
2.66666666666667 1.06916313375723
2.67117117117117 1.10213331390437
2.67567567567568 1.17943599154326
2.68018018018018 1.15520418147776
2.68468468468468 1.15353469279127
2.68918918918919 1.22920986313948
2.69369369369369 1.29252899008881
2.6981981981982 1.24641999304243
2.7027027027027 1.15470344160669
2.70720720720721 1.34311000902357
2.71171171171171 1.15450223720844
2.71621621621622 1.12569449964815
2.72072072072072 1.16960772443602
2.72522522522523 1.13256473653462
2.72972972972973 1.31445647004356
2.73423423423423 1.18003455772215
2.73873873873874 1.29226372380318
2.74324324324324 1.13857144223095
2.74774774774775 1.1582542848332
2.75225225225225 1.09520202974913
2.75675675675676 1.19184071170535
2.76126126126126 1.27011867355172
2.76576576576577 1.15179183596783
2.77027027027027 1.2239600998321
2.77477477477477 1.17995671396544
2.77927927927928 1.21779972010493
2.78378378378378 1.21282462866202
2.78828828828829 1.21557506101784
2.79279279279279 1.21366264383214
2.7972972972973 1.19336961348838
2.8018018018018 1.15735581156738
2.80630630630631 1.28716480889704
2.81081081081081 1.20267270585129
2.81531531531532 1.15463562286642
2.81981981981982 1.22176493120197
2.82432432432432 1.17462671088146
2.82882882882883 1.24281788777968
2.83333333333333 1.21487607190989
2.83783783783784 1.16104284260357
2.84234234234234 1.16934201450031
2.84684684684685 1.12786329627183
2.85135135135135 1.17772652385567
2.85585585585586 1.12399235900871
2.86036036036036 1.13769014578155
2.86486486486486 1.30852189929583
2.86936936936937 1.31803364327997
2.87387387387387 1.14453946743904
2.87837837837838 1.18977652012107
2.88288288288288 1.2466185230388
2.88738738738739 1.15555921130808
2.89189189189189 1.26175438163509
2.8963963963964 1.16533391857582
2.9009009009009 1.19823586566352
2.90540540540541 1.23392362030808
2.90990990990991 1.25508543836063
2.91441441441441 1.24803279407644
2.91891891891892 1.19647568629613
2.92342342342342 1.10334764028458
2.92792792792793 1.18695270695688
2.93243243243243 1.18587246689836
2.93693693693694 1.21209376830755
2.94144144144144 1.24452722523671
2.94594594594595 1.25243425439391
2.95045045045045 1.2512552695212
2.95495495495495 1.15579274017558
2.95945945945946 1.20058929213895
2.96396396396396 1.28991644193248
2.96846846846847 1.2111109501297
2.97297297297297 1.13839110119763
2.97747747747748 1.19732067523453
2.98198198198198 1.15345003269808
2.98648648648649 1.17306629402679
2.99099099099099 1.29695253628209
2.9954954954955 1.24503738407769
3 1.16661776209127
3.0045045045045 1.26643560347439
3.00900900900901 1.12776308367918
3.01351351351351 1.12614319715968
3.01801801801802 1.15241326004019
3.02252252252252 1.16265110922197
3.02702702702703 1.13859426215316
3.03153153153153 1.18641951468075
3.03603603603604 1.31179187651341
3.04054054054054 1.12201217303114
3.04504504504505 1.20345074177881
3.04954954954955 1.1877958657477
3.05405405405405 1.20283516029651
3.05855855855856 1.12347161856468
3.06306306306306 1.23845963589828
3.06756756756757 1.17029543531091
3.07207207207207 1.2233366962028
3.07657657657658 1.22217984351005
3.08108108108108 1.1624315401408
3.08558558558559 1.2173332204153
3.09009009009009 1.20919438927947
3.09459459459459 1.20553325742799
3.0990990990991 1.20056816808071
3.1036036036036 1.25892305868389
3.10810810810811 1.27803261617501
3.11261261261261 1.06169396877308
3.11711711711712 1.25266372692371
3.12162162162162 1.24290279941375
3.12612612612613 1.16413438092663
3.13063063063063 1.18457766296379
3.13513513513514 1.24825895859946
3.13963963963964 1.20796103646637
3.14414414414414 1.24900019896937
3.14864864864865 1.23213921271022
3.15315315315315 1.17186151718572
3.15765765765766 1.25493781880883
3.16216216216216 1.22264153188917
3.16666666666667 1.1991142317619
3.17117117117117 1.14235177829681
3.17567567567568 1.17541401071536
3.18018018018018 1.30786220709819
3.18468468468468 1.15041120265436
3.18918918918919 1.17083779104332
3.19369369369369 1.29713002322428
3.1981981981982 1.17600426132664
3.2027027027027 1.10625003744927
3.20720720720721 1.14184020695804
3.21171171171171 1.14847013145333
3.21621621621622 1.2617689352096
3.22072072072072 1.1600838188432
3.22522522522523 1.22214213763845
3.22972972972973 1.24707847122712
3.23423423423423 1.1943788317089
3.23873873873874 1.21388200079323
3.24324324324324 1.15685610536494
3.24774774774775 1.12561272228459
3.25225225225225 1.09965775544387
3.25675675675676 1.0895683727741
3.26126126126126 1.24329827072991
3.26576576576577 1.15777395173335
3.27027027027027 1.21956784253808
3.27477477477477 1.20724329572806
3.27927927927928 1.26002640662147
3.28378378378378 1.06982074411098
3.28828828828829 1.2960666338317
3.29279279279279 1.10022464104554
3.2972972972973 1.26323253394478
3.3018018018018 1.23655577714672
3.30630630630631 1.17711343076529
3.31081081081081 1.25713922501131
3.31531531531532 1.1806008729185
3.31981981981982 1.25298069752624
3.32432432432432 1.17421587382198
3.32882882882883 1.3090614711298
3.33333333333333 1.16542916514989
3.33783783783784 1.18646881545506
3.34234234234234 1.25947481751394
3.34684684684685 1.18414059228926
3.35135135135135 1.2015156815047
3.35585585585586 1.16997050753863
3.36036036036036 1.27628840268375
3.36486486486486 1.13668586063596
3.36936936936937 1.26020740982736
3.37387387387387 1.29635115217536
3.37837837837838 1.21460933103093
3.38288288288288 1.23075261626157
3.38738738738739 1.19662463631996
3.39189189189189 1.23188332670752
3.3963963963964 1.33588383614817
3.4009009009009 1.21220484614707
3.40540540540541 1.19359710243214
3.40990990990991 1.20110887610777
3.41441441441441 1.25061551239009
3.41891891891892 1.14552452009418
3.42342342342342 1.20588974081807
3.42792792792793 1.16646408480818
3.43243243243243 1.089035669264
3.43693693693694 1.16404794899342
3.44144144144144 1.21648135100898
3.44594594594595 1.21054937572166
3.45045045045045 1.08727254895221
3.45495495495495 1.24310358521738
3.45945945945946 1.12816860570269
3.46396396396396 1.12644654778257
3.46846846846847 1.19897684707086
3.47297297297297 1.22442388159908
3.47747747747748 1.28257765553372
3.48198198198198 1.14661799878259
3.48648648648649 1.22000025446596
3.49099099099099 1.17630987580006
3.4954954954955 1.25703320170616
3.5 1.22794337318788
3.5045045045045 1.25673572396359
3.50900900900901 1.20142339355821
3.51351351351351 1.3126890656968
3.51801801801802 1.29385937860989
3.52252252252252 1.19075185574949
3.52702702702703 1.10024456223573
3.53153153153153 1.19169799075175
3.53603603603604 1.21641053884175
3.54054054054054 1.30571350751769
3.54504504504505 1.23922181874921
3.54954954954955 1.13239699158091
3.55405405405405 1.14376887528076
3.55855855855856 1.22020914561794
3.56306306306306 1.18827520920742
3.56756756756757 1.188664510298
3.57207207207207 1.21434024960098
3.57657657657658 1.30501396104467
3.58108108108108 1.21773480172016
3.58558558558559 1.31293959278143
3.59009009009009 1.22937384711386
3.59459459459459 1.28921817107678
3.5990990990991 1.30652231681276
3.6036036036036 1.12076457203691
3.60810810810811 1.21516351247705
3.61261261261261 1.15915408353821
3.61711711711712 1.20912425338607
3.62162162162162 1.26014999486488
3.62612612612613 1.18849838927568
3.63063063063063 1.12536208860518
3.63513513513514 1.24809222036229
3.63963963963964 1.15856143726046
3.64414414414414 1.2260055710413
3.64864864864865 1.30278621501712
3.65315315315315 1.18159655042654
3.65765765765766 1.22233589074795
3.66216216216216 1.2373385357496
3.66666666666667 1.22569692051873
3.67117117117117 1.18115913362806
3.67567567567568 1.21466538703122
3.68018018018018 1.26732816102929
3.68468468468468 1.21269599606022
3.68918918918919 1.24233904343117
3.69369369369369 1.1474923605586
3.6981981981982 1.19827114793722
3.7027027027027 1.18405859040245
3.70720720720721 1.20152444525221
3.71171171171171 1.16976997856471
3.71621621621622 1.16927264811107
3.72072072072072 1.19985709089135
3.72522522522523 1.2017199521554
3.72972972972973 1.24422557405864
3.73423423423423 1.21783881509572
3.73873873873874 1.30983780180766
3.74324324324324 1.15626089942175
3.74774774774775 1.1470441994835
3.75225225225225 1.25371506336425
3.75675675675676 1.17079415838093
3.76126126126126 1.18292621168507
3.76576576576577 1.21472103708402
3.77027027027027 1.09869213779821
3.77477477477477 1.1697466612895
3.77927927927928 1.16857716002912
3.78378378378378 1.18795326211119
3.78828828828829 1.09705937806817
3.79279279279279 1.19046664294072
3.7972972972973 1.30177282872047
3.8018018018018 1.25769948604816
3.80630630630631 1.12150809472007
3.81081081081081 1.23095773527438
3.81531531531532 1.16803067932706
3.81981981981982 1.19624790716067
3.82432432432432 1.24175787898145
3.82882882882883 1.18077695293781
3.83333333333333 1.21423841639907
3.83783783783784 1.16709222522401
3.84234234234234 1.25638824379901
3.84684684684685 1.19951560375099
3.85135135135135 1.21964100713842
3.85585585585586 1.23475002291884
3.86036036036036 1.15610329109982
3.86486486486486 1.26818283963164
3.86936936936937 1.12461179539048
3.87387387387387 1.20589559970844
3.87837837837838 1.27300285163947
3.88288288288288 1.06507361788745
3.88738738738739 1.19473552548911
3.89189189189189 1.17991816385344
3.8963963963964 1.28906513988352
3.9009009009009 1.19122260811381
3.90540540540541 1.24882349309222
3.90990990990991 1.14848685309359
3.91441441441441 1.28240957293182
3.91891891891892 1.22808514024621
3.92342342342342 1.19418214793163
3.92792792792793 1.30824033526956
3.93243243243243 1.22781162259633
3.93693693693694 1.10952341988766
3.94144144144144 1.19904072688054
3.94594594594595 1.21508907389251
3.95045045045045 1.30478641100741
3.95495495495495 1.13644933060681
3.95945945945946 1.24184509748916
3.96396396396396 1.16354181723138
3.96846846846847 1.25163818640792
3.97297297297297 1.23332268759136
3.97747747747748 1.23502252999695
3.98198198198198 1.22168213868087
3.98648648648649 1.08983762626547
3.99099099099099 1.20947225934251
3.9954954954955 1.33910708952944
4 1.17557989293568
4.0045045045045 1.24440583360836
4.00900900900901 1.21780319532683
4.01351351351351 1.20808585325242
4.01801801801802 1.12171023400015
4.02252252252252 1.24061075981187
4.02702702702703 1.29329031775834
4.03153153153153 1.22038855073587
4.03603603603604 1.23538165416016
4.04054054054054 1.13147095185573
4.04504504504505 1.22013115230169
4.04954954954955 1.33823572024982
4.05405405405405 1.1439617441605
4.05855855855856 1.25513388983697
4.06306306306306 1.25135135337024
4.06756756756757 1.24518141272086
4.07207207207207 1.30142217816393
4.07657657657658 1.26984393050526
4.08108108108108 1.18901272104895
4.08558558558559 1.22985478560718
4.09009009009009 1.14647699840479
4.09459459459459 1.21566931213709
4.0990990990991 1.24598249823127
4.1036036036036 1.1645253108544
4.10810810810811 1.17337270968195
4.11261261261261 1.15376846302842
4.11711711711712 1.29220656088469
4.12162162162162 1.14791258789987
4.12612612612613 1.19047523167546
4.13063063063063 1.24772594349573
4.13513513513514 1.08685983084115
4.13963963963964 1.17948994751831
4.14414414414414 1.23296187745678
4.14864864864865 1.25505804395693
4.15315315315315 1.3286926127604
4.15765765765766 1.15061424944747
4.16216216216216 1.14985248939955
4.16666666666667 1.29811101799594
4.17117117117117 1.13231522297645
4.17567567567568 1.15865863845816
4.18018018018018 1.16398394647776
4.18468468468468 1.29528898321756
4.18918918918919 1.20576874042253
4.19369369369369 1.20651404022286
4.1981981981982 1.27017450216544
4.2027027027027 1.22652520653408
4.20720720720721 1.21001963565964
4.21171171171171 1.25082951954626
4.21621621621622 1.16708141266408
4.22072072072072 1.23947370203854
4.22522522522523 1.23684317720263
4.22972972972973 1.14547610729807
4.23423423423423 1.10790881886392
4.23873873873874 1.250796523786
4.24324324324324 1.26937966402835
4.24774774774775 1.13099344591995
4.25225225225225 1.19278457420089
4.25675675675676 1.214362996054
4.26126126126126 1.19776851878192
4.26576576576577 1.25527251810944
4.27027027027027 1.24113449675748
4.27477477477477 1.20838669341368
4.27927927927928 1.15858462648184
4.28378378378378 1.05984097603669
4.28828828828829 1.17688637165762
4.29279279279279 1.22147091964731
4.2972972972973 1.12618014371312
4.3018018018018 1.09967585204058
4.30630630630631 1.20333628543715
4.31081081081081 1.13431860536258
4.31531531531532 1.22673632491013
4.31981981981982 1.20266406055829
4.32432432432432 1.17611911163813
4.32882882882883 1.1411617930905
4.33333333333333 1.04244125772604
4.33783783783784 1.21910903111598
4.34234234234234 1.17165617176715
4.34684684684685 1.32213255528875
4.35135135135135 1.20353215764046
4.35585585585586 1.16600933127182
4.36036036036036 1.1909684003634
4.36486486486486 1.27933608281705
4.36936936936937 1.21444889019989
4.37387387387387 1.1996322743614
4.37837837837838 1.14057263590336
4.38288288288288 1.1658532186704
4.38738738738739 1.29535784661142
4.39189189189189 1.10452683700548
4.3963963963964 1.2456820851087
4.4009009009009 1.20741610759566
4.40540540540541 1.22818404788528
4.40990990990991 1.31144428634721
4.41441441441441 1.29172931205635
4.41891891891892 1.18464609083641
4.42342342342342 1.217659639208
4.42792792792793 1.10518995763206
4.43243243243243 1.07942073190646
4.43693693693694 1.21873498881811
4.44144144144144 1.20499718414501
4.44594594594595 1.19596675340938
4.45045045045045 1.15112225793045
4.45495495495495 1.18737287502913
4.45945945945946 1.16958755270932
4.46396396396396 1.18251702287998
4.46846846846847 1.2293032758682
4.47297297297297 1.18742214944282
4.47747747747748 1.17257754614891
4.48198198198198 1.23678974767881
4.48648648648649 1.21433650211584
4.49099099099099 1.17744104119301
4.4954954954955 1.28117414211123
4.5 1.18394625898912


==> FigTikz/data_txt/noise_dependency2.txt <==
ROP s2th s2shot s2rin s2total
-20 2.904e-11 9.6132e-14 1.5e-14 2.9151132e-11
-19.9 2.904e-11 9.83712019339335e-14 1.57069282207635e-14 2.91540781301547e-11
-19.8 2.904e-11 1.00662561581229e-13 1.64471729421478e-14 2.91571097345234e-11
-19.7 2.904e-11 1.03007293851102e-13 1.72223043224532e-14 2.91602295981736e-11
-19.6 2.904e-11 1.05406641951637e-13 1.80339665192612e-14 2.91634406084709e-11
-19.5 2.904e-11 1.07861878048956e-13 1.88838811769125e-14 2.91667457592259e-11
-19.4 2.904e-11 1.10374303941738e-13 1.97738510783461e-14 2.91701481550201e-11
-19.3 2.904e-11 1.12945251751447e-13 2.07057639690433e-14 2.91736510157205e-11
-19.2 2.904e-11 1.15576084628641e-13 2.16815965611889e-14 2.91772576811898e-11
-19.1 2.904e-11 1.18268197475736e-13 2.27034187265431e-14 2.91809716162023e-11
-19 2.904e-11 1.21023017686597e-13 2.37733978869167e-14 2.91847964155735e-11
-18.9 2.904e-11 1.23842005903364e-13 2.48938036115634e-14 2.91887358095149e-11
-18.8 2.904e-11 1.26726656790904e-13 2.60670124312406e-14 2.91927936692222e-11
-18.7 2.904e-11 1.29678499829301e-13 2.72955128791498e-14 2.91969740127085e-11
-18.6 2.904e-11 1.32699100124805e-13 2.85819107694487e-14 2.92012810108943e-11
-18.5 2.904e-11 1.35790059239675e-13 2.99289347245332e-14 2.92057189939642e-11
-18.4 2.904e-11 1.38953016041348e-13 3.13394419628106e-14 2.92102924580042e-11
-18.3 2.904e-11 1.42189647571386e-13 3.28164243592433e-14 2.92150060719306e-11
-18.2 2.904e-11 1.4550166993467e-13 3.43630147915166e-14 2.92198646847262e-11
-18.1 2.904e-11 1.48890839209295e-13 3.59824937852923e-14 2.92248733329946e-11
-18 2.904e-11 1.52358952377672e-13 3.76782964726437e-14 2.92300372488503e-11
-17.9 2.904e-11 1.55907848279309e-13 3.94540198784308e-14 2.92353618681577e-11
-17.8 2.904e-11 1.59539408585788e-13 4.13134305500725e-14 2.92408528391359e-11
-17.7 2.904e-11 1.63255558798452e-13 4.32604725468991e-14 2.92465160313454e-11
-17.6 2.904e-11 1.67058269269335e-13 4.52992758060302e-14 2.92523575450754e-11
-17.5 2.904e-11 1.70949556245862e-13 4.74341649025257e-14 2.92583837211484e-11
-17.4 2.904e-11 1.74931482939895e-13 4.96696682223887e-14 2.92646011511623e-11
-17.3 2.904e-11 1.79006160621675e-13 5.20105275678798e-14 2.92710166881896e-11
-17.2 2.904e-11 1.83175749739243e-13 5.44617082155152e-14 2.92776374579548e-11
-17.1 2.904e-11 1.8744246106394e-13 5.70284094480841e-14 2.9284470870512e-11
-17 2.904e-11 1.91808556862588e-13 5.97160755830246e-14 2.92915246324456e-11
-16.9 2.904e-11 1.96276352096971e-13 6.25304075205503e-14 2.92988067596175e-11
-16.8 2.904e-11 2.0084821565126e-13 6.54773748360249e-14 2.93063255904873e-11
-16.7 2.904e-11 2.05526571588029e-13 6.85632284422313e-14 2.93140898000303e-11
-16.6 2.904e-11 2.10313900433518e-13 7.17945138483957e-14 2.93221084142819e-11
-16.5 2.904e-11 2.15212740492852e-13 7.51780850440909e-14 2.93303908255369e-11
-16.4 2.904e-11 2.20225689195872e-13 7.87211190374659e-14 2.93389468082333e-11
-16.3 2.904e-11 2.25355404474335e-13 8.24311310786437e-14 2.9347786535553e-11
-16.2 2.904e-11 2.30604606171182e-13 8.63159906005736e-14 2.93569205967718e-11
-16.1 2.904e-11 2.35976077482633e-13 9.03839379111536e-14 2.93663600153938e-11
-16 2.904e-11 2.41472666433879e-13 9.46436016720289e-14 2.93761162681059e-11
-15.9 2.904e-11 2.47097287389137e-13 9.91040172011395e-14 2.93862013045903e-11
-15.8 2.904e-11 2.52852922596887e-13 1.0377464563784e-13 2.93966275682347e-11
-15.7 2.904e-11 2.58742623771102e-13 1.08665394011249e-13 2.94074080177824e-11
-15.6 2.904e-11 2.64769513709305e-13 1.13786636254378e-13 2.94185561499637e-11
-15.5 2.904e-11 2.70936787948314e-13 1.19149235208642e-13 2.9430086023157e-11
-15.4 2.904e-11 2.77247716458567e-13 1.24764565665401e-13 2.9442012282124e-11
-15.3 2.904e-11 2.83705645377893e-13 1.30644538493412e-13 2.94543501838713e-11
-15.2 2.904e-11 2.90313998785687e-13 1.36801625903386e-13 2.94671156246891e-11
-15.1 2.904e-11 2.97076280518397e-13 1.43248887903215e-13 2.94803251684216e-11
-15 2.904e-11 3.03996076027307e-13 1.5e-13 2.94939960760273e-11
-14.9 2.904e-11 3.1107705427959e-13 1.57069282207635e-13 2.95081463364872e-11
-14.8 2.904e-11 3.18322969703645e-13 1.64471729421478e-13 2.95227946991251e-11
-14.7 2.904e-11 3.25737664179738e-13 1.72223043224532e-13 2.95379607074043e-11
-14.6 2.904e-11 3.33325069077028e-13 1.80339665192612e-13 2.95536647342696e-11
-14.5 2.904e-11 3.41089207338021e-13 1.88838811769125e-13 2.95699280191071e-11
-14.4 2.904e-11 3.49034195611594e-13 1.97738510783461e-13 2.95867727063951e-11
-14.3 2.904e-11 3.57164246435694e-13 2.07057639690433e-13 2.96042218861261e-11
-14.2 2.904e-11 3.65483670470882e-13 2.16815965611889e-13 2.96222996360828e-11
-14.1 2.904e-11 3.73996878785902e-13 2.27034187265431e-13 2.96410310660513e-11
-14 2.904e-11 3.82708385196488e-13 2.37733978869167e-13 2.96604423640657e-11
-13.9 2.904e-11 3.9162280865865e-13 2.48938036115634e-13 2.96805608447743e-11
-13.8 2.904e-11 4.00744875717703e-13 2.60670124312406e-13 2.97014150000301e-11
-13.7 2.904e-11 4.10079423014347e-13 2.72955128791498e-13 2.97230345518058e-11
-13.6 2.904e-11 4.19631399849116e-13 2.85819107694487e-13 2.97454505075436e-11
-13.5 2.904e-11 4.29405870806564e-13 2.99289347245332e-13 2.97686952180519e-11
-13.4 2.904e-11 4.39408018440572e-13 3.13394419628106e-13 2.97928024380687e-11
-13.3 2.904e-11 4.49643146022209e-13 3.28164243592433e-13 2.98178073896146e-11
-13.2 2.904e-11 4.60116680351599e-13 3.43630147915166e-13 2.98437468282668e-11
-13.1 2.904e-11 4.70834174635275e-13 3.59824937852923e-13 2.98706591124882e-11
-13 2.904e-11 4.81801311430569e-13 3.76782964726437e-13 2.9898584276157e-11
-12.9 2.904e-11 4.93023905658579e-13 3.94540198784308e-13 2.99275641044429e-11
-12.8 2.904e-11 5.04507907687311e-13 4.13134305500725e-13 2.9957642213188e-11
-12.7 2.904e-11 5.16259406486651e-13 4.32604725468991e-13 2.99888641319556e-11
-12.6 2.904e-11 5.28284632856812e-13 4.52992758060302e-13 3.00212773909171e-11
-12.5 2.904e-11 5.40589962731986e-13 4.74341649025257e-13 3.00549316117572e-11
-12.4 2.904e-11 5.53181920560956e-13 4.96696682223887e-13 3.00898786027848e-11
-12.3 2.904e-11 5.66067182766435e-13 5.20105275678798e-13 3.01261724584452e-11
-12.2 2.904e-11 5.79252581285002e-13 5.44617082155152e-13 3.01638696634402e-11
-12.1 2.904e-11 5.9274510718948e-13 5.70284094480842e-13 3.02030292016703e-11
-12 2.904e-11 6.06551914395699e-13 5.97160755830246e-13 3.02437126702259e-11
-11.9 2.904e-11 6.20680323455595e-13 6.25304075205503e-13 3.02859843986611e-11
-11.8 2.904e-11 6.35137825438662e-13 6.54773748360249e-13 3.03299115737989e-11
-11.7 2.904e-11 6.4993208590382e-13 6.85632284422313e-13 3.03755643703261e-11
-11.6 2.904e-11 6.65070948963792e-13 7.17945138483958e-13 3.04230160874478e-11
-11.5 2.904e-11 6.8056244144416e-13 7.51780850440909e-13 3.04723432918851e-11
-11.4 2.904e-11 6.96414777139289e-13 7.87211190374659e-13 3.05236259675139e-11
-11.3 2.904e-11 7.12636361167398e-13 8.24311310786437e-13 3.05769476719538e-11
-11.2 2.904e-11 7.29235794427055e-13 8.63159906005736e-13 3.06323957004328e-11
-11.1 2.904e-11 7.46221878157494e-13 9.03839379111537e-13 3.0690061257269e-11
-11 2.904e-11 7.63603618605146e-13 9.46436016720289e-13 3.07500396353254e-11
-10.9 2.904e-11 7.81390231798872e-13 9.91040172011394e-13 3.08124304038103e-11
-10.8 2.904e-11 7.9959114843642e-13 1.03774645637841e-12 3.08773376048148e-11
-10.7 2.904e-11 8.18216018884709e-13 1.08665394011249e-12 3.09448699589972e-11
-10.6 2.904e-11 8.37274718296579e-13 1.13786636254378e-12 3.10151410808404e-11
-10.5 2.904e-11 8.56777351846732e-13 1.19149235208642e-12 3.10882697039332e-11
-10.4 2.904e-11 8.76734260089624e-13 1.24764565665401e-12 3.11643799167436e-11
-10.3 2.904e-11 8.97156024442164e-13 1.30644538493412e-12 3.12436014093763e-11
-10.2 2.904e-11 9.18053472794127e-13 1.36801625903386e-12 3.1326069731828e-11
-10.1 2.904e-11 9.3943768524924e-13 1.43248887903215e-12 3.14119265642814e-11
-10 2.904e-11 9.6132e-13 1.5e-12 3.150132e-11
-9.9 2.904e-11 9.83712019339335e-13 1.57069282207635e-12 3.15944048414157e-11
-9.8 2.904e-11 1.00662561581229e-12 1.64471729421478e-12 3.16913429100271e-11
-9.7 2.904e-11 1.03007293851102e-12 1.72223043224532e-12 3.17923033707563e-11
-9.6 2.904e-11 1.05406641951637e-12 1.80339665192612e-12 3.18974630714425e-11
-9.5 2.904e-11 1.07861878048956e-12 1.88838811769125e-12 3.20070068981808e-11
-9.4 2.904e-11 1.10374303941738e-12 1.97738510783461e-12 3.2121128147252e-11
-9.3 2.904e-11 1.12945251751447e-12 2.07057639690433e-12 3.22400289144188e-11
-9.2 2.904e-11 1.15576084628641e-12 2.16815965611889e-12 3.23639205024053e-11
-9.1 2.904e-11 1.18268197475736e-12 2.27034187265431e-12 3.24930238474117e-11
-9 2.904e-11 1.21023017686597e-12 2.37733978869167e-12 3.26275699655576e-11
-8.9 2.904e-11 1.23842005903364e-12 2.48938036115634e-12 3.276780042019e-11
-8.8 2.904e-11 1.26726656790905e-12 2.60670124312406e-12 3.29139678110331e-11
-8.7 2.904e-11 1.29678499829301e-12 2.72955128791498e-12 3.3066336286208e-11
-8.6 2.904e-11 1.32699100124805e-12 2.85819107694487e-12 3.32251820781929e-11
-8.5 2.904e-11 1.35790059239675e-12 2.99289347245332e-12 3.33907940648501e-11
-8.4 2.904e-11 1.38953016041348e-12 3.13394419628106e-12 3.35634743566945e-11
-8.3 2.904e-11 1.42189647571386e-12 3.28164243592433e-12 3.37435389116382e-11
-8.2 2.904e-11 1.4550166993467e-12 3.43630147915166e-12 3.39313181784984e-11
-8.1 2.904e-11 1.48890839209295e-12 3.59824937852924e-12 3.41271577706222e-11
-8 2.904e-11 1.52358952377672e-12 3.76782964726437e-12 3.43314191710411e-11
-7.9 2.904e-11 1.55907848279309e-12 3.94540198784308e-12 3.45444804706362e-11
-7.8 2.904e-11 1.59539408585788e-12 4.13134305500725e-12 3.47667371408651e-11
-7.7 2.904e-11 1.63255558798452e-12 4.32604725468991e-12 3.49986028426744e-11
-7.6 2.904e-11 1.67058269269335e-12 4.52992758060302e-12 3.52405102732964e-11
-7.5 2.904e-11 1.70949556245862e-12 4.74341649025257e-12 3.54929120527112e-11
-7.4 2.904e-11 1.74931482939895e-12 4.96696682223887e-12 3.57562816516378e-11
-7.3 2.904e-11 1.79006160621675e-12 5.20105275678798e-12 3.60311143630047e-11
-7.2 2.904e-11 1.83175749739243e-12 5.44617082155152e-12 3.6317928318944e-11
-7.1 2.904e-11 1.8744246106394e-12 5.70284094480842e-12 3.66172655554478e-11
-7 2.904e-11 1.91808556862588e-12 5.97160755830246e-12 3.69296931269284e-11
-6.9 2.904e-11 1.96276352096971e-12 6.25304075205504e-12 3.72558042730248e-11
-6.8 2.904e-11 2.00848215651261e-12 6.54773748360249e-12 3.75962196401151e-11
-6.7 2.904e-11 2.05526571588029e-12 6.85632284422313e-12 3.79515885601034e-11
-6.6 2.904e-11 2.10313900433518e-12 7.17945138483958e-12 3.83225903891748e-11
-6.5 2.904e-11 2.15212740492852e-12 7.51780850440908e-12 3.87099359093376e-11
-6.4 2.904e-11 2.20225689195872e-12 7.87211190374659e-12 3.91143687957053e-11
-6.3 2.904e-11 2.25355404474335e-12 8.24311310786437e-12 3.95366671526077e-11
-6.2 2.904e-11 2.30604606171182e-12 8.63159906005736e-12 3.99776451217692e-11
-6.1 2.904e-11 2.35976077482633e-12 9.03839379111537e-12 4.04381545659417e-11
-6 2.904e-11 2.41472666433879e-12 9.4643601672029e-12 4.09190868315417e-11
-5.9 2.904e-11 2.47097287389137e-12 9.91040172011395e-12 4.14213745940053e-11
-5.8 2.904e-11 2.52852922596887e-12 1.03774645637841e-11 4.19459937897529e-11
-5.7 2.904e-11 2.58742623771102e-12 1.08665394011249e-11 4.24939656388359e-11
-5.6 2.904e-11 2.64769513709305e-12 1.13786636254378e-11 4.30663587625308e-11
-5.5 2.904e-11 2.70936787948315e-12 1.19149235208642e-11 4.36642914003474e-11
-5.4 2.904e-11 2.77247716458567e-12 1.24764565665401e-11 4.42889337311257e-11
-5.3 2.904e-11 2.83705645377893e-12 1.30644538493412e-11 4.49415103031201e-11
-5.2 2.904e-11 2.90313998785687e-12 1.36801625903386e-11 4.56233025781955e-11
-5.1 2.904e-11 2.97076280518396e-12 1.43248887903215e-11 4.63356515955055e-11
-5 2.904e-11 3.03996076027307e-12 1.5e-11 4.70799607602731e-11
-4.9 2.904e-11 3.1107705427959e-12 1.57069282207635e-11 4.78576987635594e-11
-4.8 2.904e-11 3.18322969703644e-12 1.64471729421478e-11 4.86704026391842e-11
-4.7 2.904e-11 3.25737664179738e-12 1.72223043224532e-11 4.95196809642506e-11
-4.6 2.904e-11 3.33325069077028e-12 1.80339665192612e-11 5.04072172100315e-11
-4.5 2.904e-11 3.41089207338021e-12 1.88838811769125e-11 5.13347732502927e-11
-4.4 2.904e-11 3.49034195611594e-12 1.97738510783461e-11 5.2304193034462e-11
-4.3 2.904e-11 3.57164246435694e-12 2.07057639690433e-11 5.33174064334002e-11
-4.2 2.904e-11 3.65483670470882e-12 2.16815965611889e-11 5.43764332658977e-11
-4.1 2.904e-11 3.73996878785902e-12 2.27034187265431e-11 5.54833875144021e-11
-4 2.904e-11 3.82708385196488e-12 2.37733978869167e-11 5.66404817388816e-11
-3.9 2.904e-11 3.9162280865865e-12 2.48938036115634e-11 5.78500316981499e-11
-3.8 2.904e-11 4.00744875717703e-12 2.60670124312406e-11 5.91144611884177e-11
-3.7 2.904e-11 4.10079423014347e-12 2.72955128791497e-11 6.04363071092932e-11
-3.6 2.904e-11 4.19631399849116e-12 2.85819107694487e-11 6.18182247679399e-11
-3.5 2.904e-11 4.29405870806564e-12 2.99289347245332e-11 6.32629934325989e-11
-3.4 2.904e-11 4.39408018440572e-12 3.13394419628106e-11 6.47735221472163e-11
-3.3 2.904e-11 4.49643146022209e-12 3.28164243592433e-11 6.63528558194654e-11
-3.2 2.904e-11 4.60116680351599e-12 3.43630147915166e-11 6.80041815950326e-11
-3.1 2.904e-11 4.70834174635275e-12 3.59824937852923e-11 6.97308355316451e-11
-3 2.904e-11 4.81801311430569e-12 3.76782964726437e-11 7.15363095869494e-11
-2.9 2.904e-11 4.93023905658579e-12 3.94540198784307e-11 7.34242589350165e-11
-2.8 2.904e-11 5.04507907687311e-12 4.13134305500725e-11 7.53985096269456e-11
-2.7 2.904e-11 5.16259406486651e-12 4.32604725468991e-11 7.74630666117656e-11
-2.6 2.904e-11 5.28284632856812e-12 4.52992758060302e-11 7.96221221345983e-11
-2.5 2.904e-11 5.40589962731986e-12 4.74341649025257e-11 8.18800645298456e-11
-2.4 2.904e-11 5.53181920560956e-12 4.96696682223886e-11 8.42414874279982e-11
-2.3 2.904e-11 5.66067182766435e-12 5.20105275678797e-11 8.67111993955441e-11
-2.2 2.904e-11 5.79252581285001e-12 5.44617082155152e-11 8.92942340283652e-11
-2.1 2.904e-11 5.9274510718948e-12 5.70284094480841e-11 9.19958605199789e-11
-2 2.904e-11 6.06551914395699e-12 5.97160755830246e-11 9.48215947269816e-11
-1.9 2.904e-11 6.20680323455595e-12 6.25304075205503e-11 9.77772107551062e-11
-1.8 2.904e-11 6.35137825438662e-12 6.54773748360249e-11 1.00868753090412e-10
-1.7 2.904e-11 6.4993208590382e-12 6.85632284422312e-11 1.04102549301269e-10
-1.6 2.904e-11 6.65070948963792e-12 7.17945138483957e-11 1.07485223338034e-10
-1.5 2.904e-11 6.8056244144416e-12 7.51780850440908e-11 1.11023709458532e-10
-1.4 2.904e-11 6.96414777139289e-12 7.87211190374659e-11 1.14725266808859e-10
-1.3 2.904e-11 7.12636361167398e-12 8.24311310786437e-11 1.18597494690318e-10
-1.2 2.904e-11 7.29235794427055e-12 8.63159906005735e-11 1.22648348544844e-10
-1.1 2.904e-11 7.46221878157494e-12 9.03839379111536e-11 1.26886156692729e-10
-1 2.904e-11 7.63603618605146e-12 9.4643601672029e-11 1.3131963785808e-10
-0.9 2.904e-11 7.81390231798872e-12 9.91040172011394e-11 1.35957919519128e-10
-0.800000000000001 2.904e-11 7.9959114843642e-12 1.0377464563784e-10 1.40810557122205e-10
-0.700000000000001 2.904e-11 8.18216018884708e-12 1.08665394011248e-10 1.45887554200096e-10
-0.600000000000001 2.904e-11 8.37274718296579e-12 1.13786636254378e-10 1.51199383437343e-10
-0.5 2.904e-11 8.56777351846732e-12 1.19149235208642e-10 1.5675700872711e-10
-0.4 2.904e-11 8.76734260089623e-12 1.24764565665401e-10 1.62571908266297e-10
-0.300000000000001 2.904e-11 8.97156024442163e-12 1.30644538493412e-10 1.68656098737834e-10
-0.200000000000001 2.904e-11 9.18053472794127e-12 1.36801625903386e-10 1.75022160631328e-10
-0.100000000000001 2.904e-11 9.3943768524924e-12 1.43248887903215e-10 1.81683264755708e-10
0 2.904e-11 9.6132e-12 1.5e-10 1.886532e-10
0.0999999999999996 2.904e-11 9.83712019339335e-12 1.57069282207635e-10 1.95946402401028e-10
0.199999999999999 2.904e-11 1.00662561581229e-11 1.64471729421478e-10 2.03577985579601e-10
0.299999999999999 2.904e-11 1.03007293851102e-11 1.72223043224532e-10 2.11563772609643e-10
0.399999999999999 2.904e-11 1.05406641951637e-11 1.80339665192612e-10 2.19920329387776e-10
0.5 2.904e-11 1.07861878048956e-11 1.88838811769125e-10 2.28664999574021e-10
0.6 2.904e-11 1.10374303941738e-11 1.97738510783461e-10 2.37815941177635e-10
0.699999999999999 2.904e-11 1.12945251751447e-11 2.07057639690433e-10 2.47392164865577e-10
0.799999999999999 2.904e-11 1.15576084628641e-11 2.16815965611889e-10 2.57413574074753e-10
0.9 2.904e-11 1.18268197475736e-11 2.27034187265431e-10 2.67901007013005e-10
1 2.904e-11 1.21023017686597e-11 2.37733978869167e-10 2.78876280637827e-10
1.1 2.904e-11 1.23842005903364e-11 2.48938036115634e-10 2.90362236705971e-10
1.2 2.904e-11 1.26726656790905e-11 2.60670124312406e-10 3.02382789991497e-10
1.3 2.904e-11 1.29678499829301e-11 2.72955128791497e-10 3.14962978774427e-10
1.4 2.904e-11 1.32699100124805e-11 2.85819107694487e-10 3.28129017706968e-10
1.5 2.904e-11 1.35790059239675e-11 2.99289347245332e-10 3.419083531693e-10
1.6 2.904e-11 1.38953016041348e-11 3.13394419628106e-10 3.56329721232241e-10
1.7 2.904e-11 1.42189647571386e-11 3.28164243592433e-10 3.71423208349571e-10
1.8 2.904e-11 1.4550166993467e-11 3.43630147915166e-10 3.87220314908633e-10
1.9 2.904e-11 1.48890839209295e-11 3.59824937852924e-10 4.03754021773853e-10
2 2.904e-11 1.52358952377672e-11 3.76782964726437e-10 4.21058859964204e-10
2.1 2.904e-11 1.55907848279309e-11 3.94540198784307e-10 4.39170983612238e-10
2.2 2.904e-11 1.59539408585788e-11 4.13134305500725e-10 4.58128246359304e-10
2.3 2.904e-11 1.63255558798452e-11 4.32604725468991e-10 4.77970281348836e-10
2.4 2.904e-11 1.67058269269335e-11 4.52992758060302e-10 4.98738584987236e-10
2.5 2.904e-11 1.70949556245862e-11 4.74341649025257e-10 5.20476604649843e-10
2.6 2.904e-11 1.74931482939895e-11 4.96696682223887e-10 5.43229830517876e-10
2.7 2.904e-11 1.79006160621675e-11 5.20105275678797e-10 5.67045891740965e-10
2.8 2.904e-11 1.83175749739243e-11 5.44617082155152e-10 5.91974657129076e-10
2.9 2.904e-11 1.8744246106394e-11 5.70284094480842e-10 6.18068340587236e-10
3 2.904e-11 1.91808556862588e-11 5.97160755830246e-10 6.45381611516505e-10
3.1 2.904e-11 1.96276352096971e-11 6.25304075205503e-10 6.739717104152e-10
3.2 2.904e-11 2.00848215651261e-11 6.54773748360249e-10 7.03898569925375e-10
3.3 2.904e-11 2.05526571588029e-11 6.85632284422312e-10 7.35224941581115e-10
3.4 2.904e-11 2.10313900433518e-11 7.17945138483958e-10 7.68016528527309e-10
3.5 2.904e-11 2.15212740492852e-11 7.51780850440908e-10 8.02342124490193e-10
3.6 2.904e-11 2.20225689195872e-11 7.87211190374659e-10 8.38273759294246e-10
3.7 2.904e-11 2.25355404474335e-11 8.24311310786437e-10 8.7588685123387e-10
3.8 2.904e-11 2.30604606171182e-11 8.63159906005735e-10 9.15260366622853e-10
3.9 2.904e-11 2.35976077482633e-11 9.03839379111537e-10 9.564769868598e-10
4 2.904e-11 2.41472666433879e-11 9.4643601672029e-10 9.99623283363678e-10
4.1 2.904e-11 2.47097287389136e-11 9.91040172011394e-10 1.04478990075031e-09
4.2 2.904e-11 2.52852922596887e-11 1.0377464563784e-09 1.09207174863809e-09
4.3 2.904e-11 2.58742623771102e-11 1.08665394011249e-09 1.1415682024896e-09
4.4 2.904e-11 2.64769513709305e-11 1.13786636254378e-09 1.19338331391471e-09
4.5 2.904e-11 2.70936787948314e-11 1.19149235208642e-09 1.24762603088125e-09
4.6 2.904e-11 2.77247716458567e-11 1.24764565665401e-09 1.30441042829986e-09
4.7 2.904e-11 2.83705645377893e-11 1.30644538493412e-09 1.36385594947191e-09
4.8 2.904e-11 2.90313998785687e-11 1.36801625903386e-09 1.42608765891243e-09
4.9 2.904e-11 2.97076280518396e-11 1.43248887903215e-09 1.49123650708399e-09
5 2.904e-11 3.03996076027307e-11 1.5e-09 1.55943960760273e-09
5.1 2.904e-11 3.1107705427959e-11 1.57069282207635e-09 1.63084052750431e-09
5.2 2.904e-11 3.18322969703644e-11 1.64471729421478e-09 1.70558959118514e-09
5.3 2.904e-11 3.25737664179738e-11 1.72223043224532e-09 1.7838441986633e-09
5.4 2.904e-11 3.33325069077028e-11 1.80339665192612e-09 1.86576915883382e-09
5.5 2.904e-11 3.41089207338021e-11 1.88838811769125e-09 1.95153703842505e-09
5.6 2.904e-11 3.49034195611594e-11 1.97738510783461e-09 2.04132852739577e-09
5.7 2.904e-11 3.57164246435694e-11 2.07057639690433e-09 2.1353328215479e-09
5.8 2.904e-11 3.65483670470882e-11 2.16815965611889e-09 2.23374802316598e-09
5.9 2.904e-11 3.73996878785902e-11 2.27034187265431e-09 2.3367815605329e-09
6 2.904e-11 3.82708385196488e-11 2.37733978869167e-09 2.44465062721132e-09
6.1 2.904e-11 3.9162280865865e-11 2.48938036115634e-09 2.55758264202221e-09
6.2 2.904e-11 4.00744875717703e-11 2.60670124312406e-09 2.67581573069583e-09
6.3 2.904e-11 4.10079423014347e-11 2.72955128791498e-09 2.79959923021641e-09
6.4 2.904e-11 4.19631399849116e-11 2.85819107694487e-09 2.92919421692978e-09
6.5 2.904e-11 4.29405870806564e-11 2.99289347245332e-09 3.06487405953398e-09
6.6 2.904e-11 4.39408018440572e-11 3.13394419628106e-09 3.20692499812512e-09
6.7 2.904e-11 4.49643146022209e-11 3.28164243592433e-09 3.35564675052655e-09
6.8 2.904e-11 4.60116680351599e-11 3.43630147915166e-09 3.51135314718682e-09
6.9 2.904e-11 4.70834174635275e-11 3.59824937852924e-09 3.67437279599276e-09
7 2.904e-11 4.81801311430569e-11 3.76782964726437e-09 3.84504977840743e-09
7.1 2.904e-11 4.93023905658579e-11 3.94540198784307e-09 4.02374437840893e-09
7.2 2.904e-11 5.04507907687311e-11 4.13134305500725e-09 4.21083384577598e-09
7.3 2.904e-11 5.16259406486652e-11 4.32604725468991e-09 4.40671319533858e-09
7.4 2.904e-11 5.28284632856811e-11 4.52992758060302e-09 4.6117960438887e-09
7.5 2.904e-11 5.40589962731986e-11 4.74341649025257e-09 4.82651548652577e-09
7.6 2.904e-11 5.53181920560956e-11 4.96696682223887e-09 5.05132501429496e-09
7.7 2.904e-11 5.66067182766435e-11 5.20105275678797e-09 5.28669947506462e-09
7.8 2.904e-11 5.79252581285002e-11 5.44617082155152e-09 5.53313607968002e-09
7.9 2.904e-11 5.9274510718948e-11 5.70284094480842e-09 5.79115545552737e-09
8 2.904e-11 6.065519143957e-11 5.97160755830246e-09 6.06130274974203e-09
8.1 2.904e-11 6.20680323455595e-11 6.25304075205503e-09 6.34414878440059e-09
8.2 2.904e-11 6.35137825438662e-11 6.54773748360249e-09 6.64029126614635e-09
8.3 2.904e-11 6.4993208590382e-11 6.85632284422313e-09 6.95035605281351e-09
8.4 2.904e-11 6.65070948963792e-11 7.17945138483958e-09 7.27499847973596e-09
8.5 2.904e-11 6.80562441444159e-11 7.51780850440908e-09 7.6149047485535e-09
8.6 2.904e-11 6.96414777139289e-11 7.87211190374659e-09 7.97079338146052e-09
8.7 2.904e-11 7.12636361167398e-11 8.24311310786436e-09 8.3434167439811e-09
8.8 2.904e-11 7.29235794427055e-11 8.63159906005736e-09 8.73356263950006e-09
8.9 2.904e-11 7.46221878157494e-11 9.03839379111536e-09 9.14205597893111e-09
9 2.904e-11 7.63603618605146e-11 9.4643601672029e-09 9.56976052906342e-09
9.1 2.904e-11 7.81390231798872e-11 9.91040172011394e-09 1.00175807432938e-08
9.2 2.904e-11 7.9959114843642e-11 1.0377464563784e-08 1.04864636786277e-08
9.3 2.904e-11 8.18216018884709e-11 1.08665394011249e-08 1.09774010030133e-08
9.4 2.904e-11 8.3727471829658e-11 1.13786636254378e-08 1.14914310972674e-08
9.5 2.904e-11 8.56777351846732e-11 1.19149235208642e-08 1.20296412560489e-08
9.6 2.904e-11 8.76734260089623e-11 1.24764565665401e-08 1.2593169992549e-08
9.7 2.904e-11 8.97156024442163e-11 1.30644538493412e-08 1.31832094517854e-08
9.8 2.904e-11 9.18053472794127e-11 1.36801625903387e-08 1.38010079376181e-08
9.9 2.904e-11 9.3943768524924e-11 1.43248887903215e-08 1.44478725588465e-08
10 2.904e-11 9.6132e-11 1.5e-08 1.5125172e-08


==> FigTikz/data_txt/noise_dependency3.txt <==
ROP s2th s2shot s2rin s2total
-20 1.936e-10 6.4088e-13 1e-13 1.9434088e-10
-19.9 1.936e-10 6.5580801289289e-13 1.0471285480509e-13 1.94360520867698e-10
-19.8 1.936e-10 6.71083743874861e-13 1.09647819614319e-13 1.94380731563489e-10
-19.7 1.936e-10 6.86715292340677e-13 1.14815362149688e-13 1.9440153065449e-10
-19.6 1.936e-10 7.02710946344244e-13 1.20226443461741e-13 1.94422937389806e-10
-19.5 1.936e-10 7.19079186993042e-13 1.25892541179417e-13 1.94444971728172e-10
-19.4 1.936e-10 7.35828692944922e-13 1.31825673855641e-13 1.94467654366801e-10
-19.3 1.936e-10 7.52968345009646e-13 1.38038426460288e-13 1.9449100677147e-10
-19.2 1.936e-10 7.70507230857608e-13 1.44543977074593e-13 1.94515051207932e-10
-19.1 1.936e-10 7.88454649838239e-13 1.51356124843621e-13 1.94539810774682e-10
-19 1.936e-10 8.06820117910646e-13 1.58489319246111e-13 1.94565309437157e-10
-18.9 1.936e-10 8.25613372689096e-13 1.65958690743756e-13 1.94591572063433e-10
-18.8 1.936e-10 8.4484437860603e-13 1.73780082874937e-13 1.94618624461481e-10
-18.7 1.936e-10 8.64523332195339e-13 1.81970085860998e-13 1.94646493418056e-10
-18.6 1.936e-10 8.84660667498697e-13 1.90546071796325e-13 1.94675206739295e-10
-18.5 1.936e-10 9.05267061597831e-13 1.99526231496888e-13 1.94704793293095e-10
-18.4 1.936e-10 9.2635344027565e-13 2.08929613085404e-13 1.94735283053361e-10
-18.3 1.936e-10 9.47930983809241e-13 2.18776162394955e-13 1.94766707146204e-10
-18.2 1.936e-10 9.70011132897797e-13 2.29086765276777e-13 1.94799097898175e-10
-18.1 1.936e-10 9.92605594728631e-13 2.39883291901949e-13 1.94832488886631e-10
-18 1.936e-10 1.01572634918448e-12 2.51188643150958e-13 1.94866914992335e-10
-17.9 1.936e-10 1.03938565519539e-12 2.63026799189538e-13 1.94902412454385e-10
-17.8 1.936e-10 1.06359605723858e-12 2.75422870333817e-13 1.94939018927572e-10
-17.7 1.936e-10 1.08837039198968e-12 2.88403150312661e-13 1.94976773542302e-10
-17.6 1.936e-10 1.1137217951289e-12 3.01995172040201e-13 1.95015716967169e-10
-17.5 1.936e-10 1.13966370830574e-12 3.16227766016838e-13 1.95055891474323e-10
-17.4 1.936e-10 1.16620988626597e-12 3.31131121482591e-13 1.95097341007749e-10
-17.3 1.936e-10 1.1933744041445e-12 3.46736850452532e-13 1.95140111254597e-10
-17.2 1.936e-10 1.22117166492829e-12 3.63078054770101e-13 1.95184249719698e-10
-17.1 1.936e-10 1.24961640709294e-12 3.80189396320561e-13 1.95229805803414e-10
-17 1.936e-10 1.27872371241726e-12 3.98107170553497e-13 1.95276830882971e-10
-16.9 1.936e-10 1.30850901397981e-12 4.16869383470335e-13 1.9532537839745e-10
-16.8 1.936e-10 1.33898810434174e-12 4.36515832240166e-13 1.95375503936582e-10
-16.7 1.936e-10 1.37017714392019e-12 4.57088189614875e-13 1.95427265333535e-10
-16.6 1.936e-10 1.40209266955679e-12 4.78630092322638e-13 1.95480722761879e-10
-16.5 1.936e-10 1.43475160328568e-12 5.01187233627272e-13 1.95535938836913e-10
-16.4 1.936e-10 1.46817126130581e-12 5.24807460249773e-13 1.95592978721556e-10
-16.3 1.936e-10 1.50236936316223e-12 5.49540873857624e-13 1.9565191023702e-10
-16.2 1.936e-10 1.53736404114121e-12 5.75439937337157e-13 1.95712803978478e-10
-16.1 1.936e-10 1.57317384988422e-12 6.02559586074358e-13 1.95775733435959e-10
-16 1.936e-10 1.60981777622586e-12 6.30957344480193e-13 1.95840775120706e-10
-15.9 1.936e-10 1.64731524926091e-12 6.60693448007597e-13 1.95908008697269e-10
-15.8 1.936e-10 1.68568615064591e-12 6.91830970918936e-13 1.95977517121565e-10
-15.7 1.936e-10 1.72495082514068e-12 7.2443596007499e-13 1.96049386785216e-10
-15.6 1.936e-10 1.76513009139536e-12 7.58577575029183e-13 1.96123707666425e-10
-15.5 1.936e-10 1.80624525298876e-12 7.94328234724281e-13 1.96200573487713e-10
-15.4 1.936e-10 1.84831810972378e-12 8.31763771102672e-13 1.96280081880826e-10
-15.3 1.936e-10 1.89137096918595e-12 8.7096358995608e-13 1.96362334559142e-10
-15.2 1.936e-10 1.93542665857124e-12 9.1201083935591e-13 1.96447437497927e-10
-15.1 1.936e-10 1.98050853678931e-12 9.54992586021436e-13 1.96535501122811e-10
-15 1.936e-10 2.02664050684871e-12 1e-12 1.96626640506849e-10
-14.9 1.936e-10 2.0738470285306e-12 1.0471285480509e-12 1.96720975576582e-10
-14.8 1.936e-10 2.12215313135763e-12 1.09647819614319e-12 1.96818631327501e-10
-14.7 1.936e-10 2.17158442786492e-12 1.14815362149688e-12 1.96919738049362e-10
-14.6 1.936e-10 2.22216712718019e-12 1.20226443461741e-12 1.97024431561798e-10
-14.5 1.936e-10 2.27392804892014e-12 1.25892541179417e-12 1.97132853460714e-10
-14.4 1.936e-10 2.32689463741063e-12 1.31825673855641e-12 1.97245151375967e-10
-14.3 1.936e-10 2.38109497623796e-12 1.38038426460288e-12 1.97361479240841e-10
-14.2 1.936e-10 2.43655780313921e-12 1.44543977074593e-12 1.97481997573885e-10
-14.1 1.936e-10 2.49331252523935e-12 1.51356124843621e-12 1.97606873773676e-10
-14 1.936e-10 2.55138923464325e-12 1.58489319246111e-12 1.97736282427104e-10
-13.9 1.936e-10 2.610818724391e-12 1.65958690743756e-12 1.97870405631829e-10
-13.8 1.936e-10 2.67163250478469e-12 1.73780082874937e-12 1.98009433333534e-10
-13.7 1.936e-10 2.73386282009565e-12 1.81970085860998e-12 1.98153563678706e-10
-13.6 1.936e-10 2.79754266566078e-12 1.90546071796325e-12 1.98303003383624e-10
-13.5 1.936e-10 2.86270580537709e-12 1.99526231496888e-12 1.98457968120346e-10
-13.4 1.936e-10 2.92938678960381e-12 2.08929613085404e-12 1.98618682920458e-10
-13.3 1.936e-10 2.9976209734814e-12 2.18776162394955e-12 1.98785382597431e-10
-13.2 1.936e-10 3.06744453567733e-12 2.29086765276777e-12 1.98958312188445e-10
-13.1 1.936e-10 3.1388944975685e-12 2.39883291901949e-12 1.99137727416588e-10
-13 1.936e-10 3.21200874287046e-12 2.51188643150958e-12 1.9932389517438e-10
-12.9 1.936e-10 3.28682603772386e-12 2.63026799189538e-12 1.99517094029619e-10
-12.8 1.936e-10 3.36338605124874e-12 2.75422870333817e-12 1.99717614754587e-10
-12.7 1.936e-10 3.44172937657768e-12 2.88403150312661e-12 1.99925760879704e-10
-12.6 1.936e-10 3.52189755237874e-12 3.01995172040202e-12 2.00141849272781e-10
-12.5 1.936e-10 3.60393308487991e-12 3.16227766016838e-12 2.00366210745048e-10
-12.4 1.936e-10 3.68787947040637e-12 3.31131121482591e-12 2.00599190685232e-10
-12.3 1.936e-10 3.7737812184429e-12 3.46736850452532e-12 2.00841149722968e-10
-12.2 1.936e-10 3.86168387523334e-12 3.63078054770101e-12 2.01092464422934e-10
-12.1 1.936e-10 3.95163404792987e-12 3.80189396320561e-12 2.01353528011136e-10
-12 1.936e-10 4.04367942930466e-12 3.98107170553497e-12 2.0162475113484e-10
-11.9 1.936e-10 4.1378688230373e-12 4.16869383470336e-12 2.01906562657741e-10
-11.8 1.936e-10 4.23425216959108e-12 4.36515832240166e-12 2.02199410491993e-10
-11.7 1.936e-10 4.33288057269213e-12 4.57088189614875e-12 2.02503762468841e-10
-11.6 1.936e-10 4.43380632642528e-12 4.78630092322639e-12 2.02820107249652e-10
-11.5 1.936e-10 4.53708294296106e-12 5.01187233627272e-12 2.03148955279234e-10
-11.4 1.936e-10 4.6427651809286e-12 5.24807460249772e-12 2.03490839783426e-10
-11.3 1.936e-10 4.75090907444932e-12 5.49540873857625e-12 2.03846317813026e-10
-11.2 1.936e-10 4.86157196284703e-12 5.75439937337157e-12 2.04215971336219e-10
-11.1 1.936e-10 4.97481252104996e-12 6.02559586074358e-12 2.04600408381794e-10
-11 1.936e-10 5.09069079070097e-12 6.30957344480193e-12 2.05000264235503e-10
-10.9 1.936e-10 5.20926821199248e-12 6.60693448007596e-12 2.05416202692068e-10
-10.8 1.936e-10 5.3306076562428e-12 6.91830970918937e-12 2.05848917365432e-10
-10.7 1.936e-10 5.45477345923139e-12 7.2443596007499e-12 2.06299133059981e-10
-10.6 1.936e-10 5.58183145531053e-12 7.58577575029184e-12 2.06767607205602e-10
-10.5 1.936e-10 5.71184901231155e-12 7.94328234724281e-12 2.07255131359554e-10
-10.4 1.936e-10 5.84489506726416e-12 8.31763771102672e-12 2.07762532778291e-10
-10.3 1.936e-10 5.98104016294776e-12 8.70963589956082e-12 2.08290676062509e-10
-10.2 1.936e-10 6.12035648529418e-12 9.1201083935591e-12 2.08840464878853e-10
-10.1 1.936e-10 6.2629179016616e-12 9.54992586021436e-12 2.09412843761876e-10
-10 1.936e-10 6.4088e-12 1e-11 2.100088e-10
-9.9 1.936e-10 6.5580801289289e-12 1.0471285480509e-11 2.10629365609438e-10
-9.8 1.936e-10 6.71083743874861e-12 1.09647819614319e-11 2.1127561940018e-10
-9.7 1.936e-10 6.86715292340677e-12 1.14815362149688e-11 2.11948689138376e-10
-9.6 1.936e-10 7.02710946344245e-12 1.20226443461741e-11 2.12649753809617e-10
-9.5 1.936e-10 7.19079186993042e-12 1.25892541179417e-11 2.13380045987872e-10
-9.4 1.936e-10 7.35828692944923e-12 1.31825673855641e-11 2.14140854315013e-10
-9.3 1.936e-10 7.52968345009646e-12 1.38038426460289e-11 2.14933526096125e-10
-9.2 1.936e-10 7.70507230857608e-12 1.44543977074593e-11 2.15759470016035e-10
-9.1 1.936e-10 7.88454649838239e-12 1.51356124843621e-11 2.16620158982745e-10
-9 1.936e-10 8.06820117910646e-12 1.58489319246111e-11 2.17517133103718e-10
-8.9 1.936e-10 8.25613372689096e-12 1.65958690743756e-11 2.18452002801267e-10
-8.8 1.936e-10 8.4484437860603e-12 1.73780082874938e-11 2.19426452073554e-10
-8.7 1.936e-10 8.64523332195339e-12 1.81970085860998e-11 2.20442241908053e-10
-8.6 1.936e-10 8.84660667498697e-12 1.90546071796325e-11 2.21501213854619e-10
-8.5 1.936e-10 9.05267061597831e-12 1.99526231496888e-11 2.22605293765667e-10
-8.4 1.936e-10 9.2635344027565e-12 2.08929613085404e-11 2.23756495711297e-10
-8.3 1.936e-10 9.47930983809241e-12 2.18776162394955e-11 2.24956926077588e-10
-8.2 1.936e-10 9.70011132897797e-12 2.29086765276777e-11 2.26208787856656e-10
-8.1 1.936e-10 9.92605594728631e-12 2.39883291901949e-11 2.27514385137481e-10
-8 1.936e-10 1.01572634918448e-11 2.51188643150958e-11 2.28876127806941e-10
-7.9 1.936e-10 1.03938565519539e-11 2.63026799189538e-11 2.30296536470908e-10
-7.8 1.936e-10 1.06359605723858e-11 2.75422870333817e-11 2.31778247605768e-10
-7.7 1.936e-10 1.08837039198968e-11 2.88403150312661e-11 2.33324018951163e-10
-7.6 1.936e-10 1.1137217951289e-11 3.01995172040202e-11 2.34936735155309e-10
-7.5 1.936e-10 1.13966370830574e-11 3.16227766016838e-11 2.36619413684741e-10
-7.4 1.936e-10 1.16620988626597e-11 3.31131121482591e-11 2.38375211010919e-10
-7.3 1.936e-10 1.1933744041445e-11 3.46736850452532e-11 2.40207429086698e-10
-7.2 1.936e-10 1.22117166492829e-11 3.63078054770101e-11 2.42119522126293e-10
-7.1 1.936e-10 1.24961640709294e-11 3.80189396320561e-11 2.44115103702986e-10
-7 1.936e-10 1.27872371241726e-11 3.98107170553497e-11 2.46197954179522e-10
-6.9 1.936e-10 1.30850901397981e-11 4.16869383470336e-11 2.48372028486832e-10
-6.8 1.936e-10 1.33898810434174e-11 4.36515832240166e-11 2.50641464267434e-10
-6.7 1.936e-10 1.37017714392019e-11 4.57088189614875e-11 2.53010590400689e-10
-6.6 1.936e-10 1.40209266955679e-11 4.78630092322638e-11 2.55483935927832e-10
-6.5 1.936e-10 1.43475160328568e-11 5.01187233627272e-11 2.58066239395584e-10
-6.4 1.936e-10 1.46817126130581e-11 5.24807460249773e-11 2.60762458638035e-10
-6.3 1.936e-10 1.50236936316223e-11 5.49540873857625e-11 2.63577781017385e-10
-6.2 1.936e-10 1.53736404114121e-11 5.75439937337157e-11 2.66517634145128e-10
-6.1 1.936e-10 1.57317384988422e-11 6.02559586074358e-11 2.69587697106278e-10
-6 1.936e-10 1.60981777622586e-11 6.30957344480193e-11 2.72793912210278e-10
-5.9 1.936e-10 1.64731524926091e-11 6.60693448007597e-11 2.76142497293369e-10
-5.8 1.936e-10 1.68568615064591e-11 6.91830970918937e-11 2.79639958598353e-10
-5.7 1.936e-10 1.72495082514068e-11 7.2443596007499e-11 2.83293104258906e-10
-5.6 1.936e-10 1.76513009139536e-11 7.58577575029184e-11 2.87109058416872e-10
-5.5 1.936e-10 1.80624525298876e-11 7.94328234724282e-11 2.91095276002316e-10
-5.4 1.936e-10 1.84831810972378e-11 8.31763771102672e-11 2.95259558207505e-10
-5.3 1.936e-10 1.89137096918595e-11 8.70963589956081e-11 2.99610068687468e-10
-5.2 1.936e-10 1.93542665857124e-11 9.1201083935591e-11 3.04155350521303e-10
-5.1 1.936e-10 1.98050853678931e-11 9.54992586021436e-11 3.08904343970037e-10
-5 1.936e-10 2.02664050684871e-11 1e-10 3.13866405068487e-10
-4.9 1.936e-10 2.0738470285306e-11 1.0471285480509e-10 3.19051325090396e-10
-4.8 1.936e-10 2.12215313135763e-11 1.09647819614318e-10 3.24469350927895e-10
-4.7 1.936e-10 2.17158442786492e-11 1.14815362149688e-10 3.30131206428338e-10
-4.6 1.936e-10 2.22216712718018e-11 1.20226443461741e-10 3.36048114733543e-10
-4.5 1.936e-10 2.27392804892014e-11 1.25892541179417e-10 3.42231821668618e-10
-4.4 1.936e-10 2.32689463741063e-11 1.31825673855641e-10 3.48694620229747e-10
-4.3 1.936e-10 2.38109497623796e-11 1.38038426460288e-10 3.55449376222668e-10
-4.2 1.936e-10 2.43655780313921e-11 1.44543977074593e-10 3.62509555105985e-10
-4.1 1.936e-10 2.49331252523934e-11 1.51356124843621e-10 3.69889250096014e-10
-4 1.936e-10 2.55138923464325e-11 1.58489319246111e-10 3.77603211592544e-10
-3.9 1.936e-10 2.610818724391e-11 1.65958690743756e-10 3.85666877987666e-10
-3.8 1.936e-10 2.67163250478469e-11 1.73780082874938e-10 3.94096407922784e-10
-3.7 1.936e-10 2.73386282009565e-11 1.81970085860998e-10 4.02908714061955e-10
-3.6 1.936e-10 2.79754266566078e-11 1.90546071796325e-10 4.12121498452932e-10
-3.5 1.936e-10 2.86270580537709e-11 1.99526231496888e-10 4.21753289550659e-10
-3.4 1.936e-10 2.92938678960381e-11 2.08929613085404e-10 4.31823480981442e-10
-3.3 1.936e-10 2.9976209734814e-11 2.18776162394955e-10 4.42352372129769e-10
-3.2 1.936e-10 3.06744453567732e-11 2.29086765276777e-10 4.5336121063355e-10
-3.1 1.936e-10 3.1388944975685e-11 2.39883291901949e-10 4.64872236877634e-10
-3 1.936e-10 3.21200874287046e-11 2.51188643150958e-10 4.76908730579663e-10
-2.9 1.936e-10 3.28682603772386e-11 2.63026799189538e-10 4.89495059566777e-10
-2.8 1.936e-10 3.36338605124874e-11 2.75422870333817e-10 5.02656730846304e-10
-2.7 1.936e-10 3.44172937657768e-11 2.8840315031266e-10 5.16420444078437e-10
-2.6 1.936e-10 3.52189755237874e-11 3.01995172040202e-10 5.30814147563989e-10
-2.5 1.936e-10 3.60393308487991e-11 3.16227766016838e-10 5.45867096865637e-10
-2.4 1.936e-10 3.68787947040637e-11 3.31131121482591e-10 5.61609916186655e-10
-2.3 1.936e-10 3.7737812184429e-11 3.46736850452532e-10 5.78074662636961e-10
-2.2 1.936e-10 3.86168387523334e-11 3.63078054770101e-10 5.95294893522435e-10
-2.1 1.936e-10 3.95163404792987e-11 3.80189396320561e-10 6.1330573679986e-10
-2 1.936e-10 4.04367942930466e-11 3.98107170553497e-10 6.32143964846544e-10
-1.9 1.936e-10 4.1378688230373e-11 4.16869383470335e-10 6.51848071700708e-10
-1.8 1.936e-10 4.23425216959108e-11 4.36515832240166e-10 6.72458353936077e-10
-1.7 1.936e-10 4.33288057269213e-11 4.57088189614875e-10 6.94016995341796e-10
-1.6 1.936e-10 4.43380632642528e-11 4.78630092322638e-10 7.16568155586891e-10
-1.5 1.936e-10 4.53708294296106e-11 5.01187233627272e-10 7.40158063056883e-10
-1.4 1.936e-10 4.6427651809286e-11 5.24807460249773e-10 7.64835112059059e-10
-1.3 1.936e-10 4.75090907444932e-11 5.49540873857624e-10 7.90649964602118e-10
-1.2 1.936e-10 4.86157196284703e-11 5.75439937337157e-10 8.17655656965627e-10
-1.1 1.936e-10 4.97481252104996e-11 6.02559586074357e-10 8.45907711284857e-10
-1 1.936e-10 5.09069079070098e-11 6.30957344480193e-10 8.75464252387203e-10
-0.9 1.936e-10 5.20926821199248e-11 6.60693448007596e-10 9.06386130127521e-10
-0.800000000000001 1.936e-10 5.3306076562428e-11 6.91830970918936e-10 9.38737047481364e-10
-0.700000000000001 1.936e-10 5.45477345923139e-11 7.2443596007499e-10 9.72583694667304e-10
-0.600000000000001 1.936e-10 5.58183145531053e-11 7.58577575029183e-10 1.00799588958229e-09
-0.5 1.936e-10 5.71184901231155e-11 7.94328234724282e-10 1.0450467248474e-09
-0.4 1.936e-10 5.84489506726415e-11 8.31763771102671e-10 1.08381272177531e-09
-0.300000000000001 1.936e-10 5.98104016294776e-11 8.70963589956081e-10 1.12437399158556e-09
-0.200000000000001 1.936e-10 6.12035648529418e-11 9.12010839355909e-10 1.16681440420885e-09
-0.100000000000001 1.936e-10 6.2629179016616e-11 9.54992586021435e-10 1.21122176503805e-09
0 1.936e-10 6.4088e-11 1e-09 1.257688e-09
0.0999999999999996 1.936e-10 6.5580801289289e-11 1.0471285480509e-09 1.30630934934019e-09
0.199999999999999 1.936e-10 6.7108374387486e-11 1.09647819614318e-09 1.35718657053067e-09
0.299999999999999 1.936e-10 6.86715292340677e-11 1.14815362149688e-09 1.41042515073095e-09
0.399999999999999 1.936e-10 7.02710946344244e-11 1.20226443461741e-09 1.46613552925184e-09
0.5 1.936e-10 7.19079186993042e-11 1.25892541179417e-09 1.52443333049347e-09
0.6 1.936e-10 7.35828692944922e-11 1.31825673855641e-09 1.5854396078509e-09
0.699999999999999 1.936e-10 7.52968345009646e-11 1.38038426460288e-09 1.64928109910385e-09
0.799999999999999 1.936e-10 7.70507230857607e-11 1.44543977074593e-09 1.71609049383169e-09
0.9 1.936e-10 7.88454649838239e-11 1.51356124843621e-09 1.78600671342003e-09
1 1.936e-10 8.06820117910646e-11 1.58489319246111e-09 1.85917520425218e-09
1.1 1.936e-10 8.25613372689096e-11 1.65958690743756e-09 1.93574824470647e-09
1.2 1.936e-10 8.4484437860603e-11 1.73780082874938e-09 2.01588526660998e-09
1.3 1.936e-10 8.64523332195339e-11 1.81970085860998e-09 2.09975319182952e-09
1.4 1.936e-10 8.84660667498697e-11 1.90546071796325e-09 2.18752678471312e-09
1.5 1.936e-10 9.05267061597831e-11 1.99526231496888e-09 2.27938902112866e-09
1.6 1.936e-10 9.2635344027565e-11 2.08929613085404e-09 2.3755314748816e-09
1.7 1.936e-10 9.47930983809241e-11 2.18776162394955e-09 2.47615472233048e-09
1.8 1.936e-10 9.70011132897797e-11 2.29086765276777e-09 2.58146876605755e-09
1.9 1.936e-10 9.92605594728631e-11 2.39883291901949e-09 2.69169347849235e-09
2 1.936e-10 1.01572634918448e-10 2.51188643150958e-09 2.80705906642803e-09
2.1 1.936e-10 1.03938565519539e-10 2.63026799189538e-09 2.92780655741492e-09
2.2 1.936e-10 1.06359605723858e-10 2.75422870333817e-09 3.05418830906202e-09
2.3 1.936e-10 1.08837039198968e-10 2.88403150312661e-09 3.18646854232558e-09
2.4 1.936e-10 1.1137217951289e-10 3.01995172040202e-09 3.32492389991491e-09
2.5 1.936e-10 1.13966370830574e-10 3.16227766016838e-09 3.46984403099895e-09
2.6 1.936e-10 1.16620988626597e-10 3.31131121482591e-09 3.62153220345251e-09
2.7 1.936e-10 1.1933744041445e-10 3.46736850452532e-09 3.78030594493976e-09
2.8 1.936e-10 1.22117166492829e-10 3.63078054770101e-09 3.94649771419384e-09
2.9 1.936e-10 1.24961640709294e-10 3.80189396320561e-09 4.1204556039149e-09
3 1.936e-10 1.27872371241726e-10 3.98107170553497e-09 4.3025440767767e-09
3.1 1.936e-10 1.30850901397981e-10 4.16869383470335e-09 4.49314473610133e-09
3.2 1.936e-10 1.33898810434174e-10 4.36515832240166e-09 4.69265713283583e-09
3.3 1.936e-10 1.37017714392019e-10 4.57088189614875e-09 4.90149961054077e-09
3.4 1.936e-10 1.40209266955679e-10 4.78630092322638e-09 5.12011019018206e-09
3.5 1.936e-10 1.43475160328568e-10 5.01187233627272e-09 5.34894749660129e-09
3.6 1.936e-10 1.46817126130581e-10 5.24807460249773e-09 5.58849172862831e-09
3.7 1.936e-10 1.50236936316223e-10 5.49540873857624e-09 5.83924567489247e-09
3.8 1.936e-10 1.53736404114121e-10 5.75439937337157e-09 6.10173577748569e-09
3.9 1.936e-10 1.57317384988422e-10 6.02559586074358e-09 6.376513245732e-09
4 1.936e-10 1.60981777622586e-10 6.30957344480193e-09 6.66415522242452e-09
4.1 1.936e-10 1.64731524926091e-10 6.60693448007596e-09 6.96526600500205e-09
4.2 1.936e-10 1.68568615064591e-10 6.91830970918936e-09 7.28047832425396e-09
4.3 1.936e-10 1.72495082514068e-10 7.2443596007499e-09 7.61045468326397e-09
4.4 1.936e-10 1.76513009139536e-10 7.58577575029183e-09 7.95588875943137e-09
4.5 1.936e-10 1.80624525298876e-10 7.94328234724282e-09 8.31750687254169e-09
4.6 1.936e-10 1.84831810972378e-10 8.31763771102671e-09 8.69606952199908e-09
4.7 1.936e-10 1.89137096918595e-10 8.7096358995608e-09 9.0923729964794e-09
4.8 1.936e-10 1.93542665857124e-10 9.1201083935591e-09 9.50725105941622e-09
4.9 1.936e-10 1.98050853678931e-10 9.54992586021436e-09 9.94157671389329e-09
5 1.936e-10 2.02664050684871e-10 1e-08 1.03962640506849e-08
5.1 1.936e-10 2.0738470285306e-10 1.0471285480509e-08 1.08722701833621e-08
5.2 1.936e-10 2.12215313135763e-10 1.09647819614318e-08 1.13705972745676e-08
5.3 1.936e-10 2.17158442786492e-10 1.14815362149688e-08 1.18922946577553e-08
5.4 1.936e-10 2.22216712718018e-10 1.20226443461741e-08 1.24384610588921e-08
5.5 1.936e-10 2.27392804892014e-10 1.25892541179417e-08 1.30102469228337e-08
5.6 1.936e-10 2.32689463741063e-10 1.31825673855641e-08 1.36088568493051e-08
5.7 1.936e-10 2.38109497623796e-10 1.38038426460289e-08 1.42355521436527e-08
5.8 1.936e-10 2.43655780313921e-10 1.44543977074593e-08 1.48916534877732e-08
5.9 1.936e-10 2.49331252523935e-10 1.51356124843621e-08 1.5578543736886e-08
6 1.936e-10 2.55138923464325e-10 1.58489319246111e-08 1.62976708480755e-08
6.1 1.936e-10 2.610818724391e-10 1.65958690743756e-08 1.70505509468147e-08
6.2 1.936e-10 2.67163250478468e-10 1.73780082874937e-08 1.78387715379722e-08
6.3 1.936e-10 2.73386282009565e-10 1.81970085860998e-08 1.86639948681094e-08
6.4 1.936e-10 2.79754266566078e-10 1.90546071796325e-08 1.95279614461986e-08
6.5 1.936e-10 2.86270580537709e-10 1.99526231496888e-08 2.04324937302265e-08
6.6 1.936e-10 2.92938678960381e-10 2.08929613085404e-08 2.13794999875008e-08
6.7 1.936e-10 2.9976209734814e-10 2.18776162394955e-08 2.23709783368437e-08
6.8 1.936e-10 3.06744453567732e-10 2.29086765276777e-08 2.34090209812455e-08
6.9 1.936e-10 3.1388944975685e-10 2.39883291901949e-08 2.44958186399518e-08
7 1.936e-10 3.21200874287046e-10 2.51188643150958e-08 2.56336651893828e-08
7.1 1.936e-10 3.28682603772386e-10 2.63026799189538e-08 2.68249625227262e-08
7.2 1.936e-10 3.36338605124874e-10 2.75422870333817e-08 2.80722256385065e-08
7.3 1.936e-10 3.44172937657768e-10 2.88403150312661e-08 2.93780879689238e-08
7.4 1.936e-10 3.52189755237874e-10 3.01995172040202e-08 3.0745306959258e-08
7.5 1.936e-10 3.60393308487991e-10 3.16227766016838e-08 3.21767699101718e-08
7.6 1.936e-10 3.68787947040637e-10 3.31131121482591e-08 3.36755000952997e-08
7.7 1.936e-10 3.7737812184429e-10 3.46736850452531e-08 3.52446631670974e-08
7.8 1.936e-10 3.86168387523334e-10 3.63078054770101e-08 3.68875738645335e-08
7.9 1.936e-10 3.95163404792987e-10 3.80189396320561e-08 3.86077030368491e-08
8 1.936e-10 4.04367942930466e-10 3.98107170553497e-08 4.04086849982802e-08
8.1 1.936e-10 4.1378688230373e-10 4.16869383470335e-08 4.22943252293373e-08
8.2 1.936e-10 4.23425216959108e-10 4.36515832240166e-08 4.42686084409757e-08
8.3 1.936e-10 4.33288057269213e-10 4.57088189614875e-08 4.63357070187567e-08
8.4 1.936e-10 4.43380632642528e-10 4.78630092322639e-08 4.84999898649064e-08
8.5 1.936e-10 4.53708294296106e-10 5.01187233627272e-08 5.07660316570233e-08
8.6 1.936e-10 4.6427651809286e-10 5.24807460249773e-08 5.31386225430701e-08
8.7 1.936e-10 4.75090907444932e-10 5.49540873857624e-08 5.56227782932074e-08
8.8 1.936e-10 4.86157196284703e-10 5.75439937337157e-08 5.82237509300004e-08
8.9 1.936e-10 4.97481252104996e-10 6.02559586074358e-08 6.09470398595408e-08
9 1.936e-10 5.09069079070098e-10 6.30957344480193e-08 6.37984035270894e-08
9.1 1.936e-10 5.20926821199248e-10 6.60693448007596e-08 6.67838716219588e-08
9.2 1.936e-10 5.3306076562428e-10 6.91830970918936e-08 6.99097578575179e-08
9.3 1.936e-10 5.45477345923139e-10 7.2443596007499e-08 7.31826733534222e-08
9.4 1.936e-10 5.58183145531053e-10 7.58577575029184e-08 7.66095406484494e-08
9.5 1.936e-10 5.71184901231155e-10 7.94328234724281e-08 8.01976083736593e-08
9.6 1.936e-10 5.84489506726415e-10 8.31763771102671e-08 8.39544666169935e-08
9.7 1.936e-10 5.98104016294776e-10 8.70963589956081e-08 8.78880630119028e-08
9.8 1.936e-10 6.12035648529418e-10 9.1201083935591e-08 9.20067195841204e-08
9.9 1.936e-10 6.2629179016616e-10 9.54992586021436e-08 9.63191503923098e-08
10 1.936e-10 6.4088e-10 1e-07 1.0083448e-07

